Kepler-discovered Multiple-planet Systems Near Period Ratios Suggestive of Mean-motion Resonances Are Young

Before the launch of the Kepler Space Telescope, models of low-mass planet formation predicted that convergent Type I migration would often produce systems of low-mass planets in low-order mean-motion resonances. Instead, Kepler discovered that systems of small planets frequently have period ratios larger than those associated with mean-motion resonances and rarely have period ratios smaller than those associated with mean-motion resonances. Both short-timescale processes related to the formation or early evolution of planetary systems and long-timescale secular processes have been proposed as explanations for these observations. Using a thin disk stellar population's Galactic velocity dispersion as a relative age proxy, we find that Kepler-discovered multiple-planet systems with at least one planet pair near a period ratio suggestive of a second-order mean-motion resonance have a colder Galactic velocity dispersion and are therefore younger than both single-transiting and multiple-planet systems that lack planet pairs consistent with mean-motion resonances. We argue that a non-tidal secular process with a characteristic timescale no less than a few hundred Myr is responsible for moving systems of low-mass planets away from second-order mean-motion resonances. Among systems with at least one planet pair near a period ratio suggestive of a first-order mean-motion resonance, only the population of systems likely affected by tidal dissipation inside their innermost planets has a small Galactic velocity dispersion and is therefore young. We predict that period ratios suggestive of mean-motion resonances are more common in young systems with 10 Myr $\lesssim \tau \lesssim 100$ Myr and become less common as planetary systems age.

==> datafile1.txt <==
Title: Kepler-discovered Multiple-planet Systems Near Period Ratios Suggestive 
       of Mean-motion Resonances Are Young  
Authors: Hamer J.H., Schlaufman K.C. 
Table: Separations from Resonances in Libration Widths
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1-  8 I8     ---     KICid            Kepler Input Catalog number for host star
  10- 16 F7.2   ---     InnerPlanetKOI   Kepler Object of Interest number assigned to inner planet
  18- 24 F7.2   ---     OuterPlanetKOI   Kepler Object of Interest number assigned to outer planet
  26- 30 A5     ---     PlanetsAdjacent  Boolean denoting if the two planets are adjacent
  32- 41 F10.5  ---     2:1Distance      Distance in units of libration widths from the 2:1 resonance
  43- 52 F10.5  ---     3:2Distance      Distance in units of libration widths from the 3:2 resonance
  54- 63 F10.5  ---     4:3Distance      Distance in units of libration widths from the 4:3 resonance
  65- 74 F10.5  ---     5:4Distance      Distance in units of libration widths from the 5:4 resonance
  76- 85 F10.5  ---     6:5Distance      Distance in units of libration widths from the 6:5 resonance
  87- 91 A5     ---     Resonant         Boolean denoting if the two planets are plausibly first-order resonant
--------------------------------------------------------------------------------
 1432789  992.02  992.01 True    19.84350   77.35046   92.18847   96.66020   97.53824 False 
 1717722 3145.02 3145.01 True   310.94832  360.98030  361.28848  352.39343  341.76206 False 
 1718189  993.02  993.03 False  553.66274  596.13383  583.96502  563.80190  543.53626 False 
 1718189  993.01  993.03 True   368.69226  452.22490  459.19532  450.89466  438.98280 False 
 1718189  993.02  993.01 True    96.06125   50.38279   94.45834  112.22775  120.15171 False 
 1724719 4212.01 4212.02 True   111.76556  105.04927  168.99768  193.97993  204.52986 False 
 1871056 1001.01 1001.02 True   143.29552  189.39701  195.82633  193.86536  189.62647 False 
 1996180 2534.01 2534.02 True   117.85284  163.57510  245.41286  276.65506  289.29282 False 
 2165002  999.01  999.02 True    92.67140  144.14354  154.21025  154.95150  152.83080 False 
 2302548  988.01  988.02 True    52.45185  122.03955  138.77438  142.94739  142.90638 False 
 2305866 2610.01 2610.02 True   208.00996  239.49291  239.15719  233.02254  225.85373 False 
 2307415 2053.02 2053.01 True   133.06333  208.08116  222.83866  224.00607  220.99286 False 
 2438264  440.02  440.01 True   108.90695  151.38529  158.30163  157.50160  154.49320 False 
 2581316 3681.02 3681.01 True    44.12904   43.52544   41.46731   39.49015   37.76059 False 
 2715695 3077.01 3077.02 True    48.87247  107.89725  152.76519  169.43828  175.82717 False 
 2832589 1942.02 1942.01 True   141.10133  165.84100  166.53640  162.68896  157.92304 False 
 2837111 1110.02 1110.01 True    52.79394  126.45658  144.28848  148.82468  148.88718 False 
 2854181 2232.02 2232.01 True   159.78709  168.18387  163.61874  157.44149  151.48220 False 
 2854698  986.01  986.02 True   366.35350  379.06888  366.81882  352.04940  338.19885 False 
 2854914 1113.01 1113.02 True   105.53958  146.00914  152.52192  151.68211  148.74680 False 
 2975770 1788.01 1788.02 True   212.91478  240.41993  238.78851  232.07126  224.59815 False 
 2989404 1824.02 1824.01 True    31.31314  162.29748  196.68995  207.47974  210.01840 False 
 3217264  401.01  401.03 True    23.49553   87.11512  118.30078  129.58635  133.66780 False 
 3217264  401.01  401.02 False  108.17749  120.52662  119.25422  115.69049  111.84698 False 
 3217264  401.03  401.02 True    48.19824   73.86215   78.79591   79.07875   77.94406 False 
 3218908 1108.02 1108.01 False  295.95111  298.78301  286.85722  274.23575  262.83367 False 
 3218908 1108.02 1108.03 True   176.04984  279.12091  299.68766  301.58649  297.70929 False 
 3218908 1108.03 1108.01 True   176.04677  205.49620  205.97713  201.04532  195.05845 False 
 3219037 3395.02 3395.01 True     2.24983   73.40782   94.14578  101.26340  103.51883 True  
 3230805 3068.01 3068.02 True   185.69809  120.66265  212.21380  248.72295  264.70769 False 
 3231341 1102.04 1102.03 False  159.47767  187.19912  187.91955  183.54875  178.15526 False 
 3231341 1102.02 1102.03 True    37.39442   92.21710  105.56971  109.02831  109.14842 False 
 3231341 1102.04 1102.02 True     7.22251   36.93929   49.29770   53.70956   55.25536 False 
 3234843 3057.02 3057.01 True    67.86698  108.31077  116.43293  117.23081  115.75650 False 
 3239945  490.04  490.02 True    48.61108   46.88852   44.33280   42.05670   40.12117 False 
 3239945  490.03  490.02 False   51.95871   49.49301   46.59090   44.10011   42.01339 False 
 3239945  490.03  490.04 True   244.68492  367.49773  390.50562  391.24811  385.27352 False 
 3239945  490.01  490.04 False  489.37360  557.86803  555.55755  540.60775  523.58234 False 
 3239945  490.01  490.02 False   52.89245   50.21947   47.22075   44.67007   42.54118 False 
 3239945  490.01  490.03 True    90.84823   53.14992   96.33449  113.65001  121.30161 False 
 3247268 1089.02 1089.01 True    39.19506   41.80272   40.83241   39.36800   37.92192 False 
 3323887  377.03  377.01 True    61.81759   62.65053   60.22537   57.61142   55.23670 False 
 3323887  377.03  377.02 False   73.09597   71.68307   68.16126   64.84794   61.97124 False 
 3323887  377.01  377.02 True     0.72004   15.37385   19.34091   20.66917   21.06117 True  
 3326377 1830.01 1830.02 True   201.85654  201.95743  193.32388  184.54542  176.71605 False 
 3338885 1845.01 1845.02 True    74.32654  137.55965  151.62219  154.25329  153.18142 False 
 3342794 2278.02 2278.01 True   111.54989  171.78012  183.42625  184.15822  181.55599 False 
 3342970  800.01  800.02 True    43.01737   74.34395   81.04493   82.07871   81.30732 False 
 3348082 1196.02 1196.03 True    98.63481  153.65582  164.43488  165.24578  162.99539 False 
 3447722 1198.02 1198.01 True    66.23517    9.26372   32.70379   42.59228   47.32586 False 
 3447722 1198.02 1198.03 False  132.36625  174.00371  179.68408  177.78473  173.84198 False 
 3447722 1198.01 1198.03 True    28.71549   93.36236  109.76765  114.51560  115.25400 False 
 3529290 3340.01 3340.02 True   166.15973   11.71755   67.37665   91.11424  102.65888 False 
 3541946  624.03  624.01 True   278.41110  280.13280  268.65672  256.69585  245.94253 False 
 3541946  624.03  624.02 False  373.54546  362.14667  343.00903  325.68914  310.86850 False 
 3541946  624.01  624.02 True    86.23457  138.61585  149.20679  150.31262  148.46772 False 
 3548044 2194.02 2194.03 True   380.45508  410.48983  402.35990  388.58349  374.68212 False 
 3548044 2194.01 2194.03 False  494.22181  499.00151  479.09993  458.02748  438.98809 False 
 3548044 2194.01 2194.02 True     7.88401   79.07826  103.14217  111.55395  114.35195 False 
 3554031 1194.03 1194.01 True    10.64132   72.16126   88.48895   93.73363   95.08373 False 
 3554031 1194.03 1194.02 False  175.92460  227.58551  234.13157  231.26591  225.92029 False 
 3554031 1194.01 1194.02 True    61.49412   42.87131   73.98352   86.34391   91.72077 False 
 3558849 4307.01 4307.02 True    38.37206   41.79652   41.08437   39.73158   38.34083 False 
 3561464 3398.01 3398.02 True   192.28669  220.02525  219.34261  213.54506  206.87903 False 
 3561464 3398.03 3398.02 False  262.01266  274.27277  266.37546  256.10627  246.29123 False 
 3561464 3398.03 3398.01 True    95.07837   58.39063  104.34060  122.71902  130.80616 False 
 3632089 3308.02 3308.01 True   221.78140  243.05863  239.34763  231.66653  223.67091 False 
 3634051 6103.02 6103.01 True    98.67378  125.12735  128.11078  126.26944  123.19887 False 
 3640905 1221.01 1221.02 True    37.75133   23.58362   41.93723   49.27152   52.49400 False 
 3642289  301.01  301.02 True    38.40314  166.60324  224.18222  244.87502  252.24001 False 
 3645438 4385.01 4385.02 False  276.25890  266.13666  251.52158  238.55549  227.54626 False 
 3645438 4385.03 4385.02 True   248.82805  244.79518  233.01841  221.81152  212.04114 False 
 3645438 4385.01 4385.03 True    86.69259  197.64032  224.19010  230.70991  230.52559 False 
 3656121  386.01  386.02 True    52.81338  108.15565  120.98843  123.82397  123.36071 False 
 3661886 2279.02 2279.01 True    29.50389  120.26641  143.76292  150.89961  152.35583 False 
 3745690  442.02  442.01 False  288.38452  303.82542  295.66438  284.54221  273.79506 False 
 3745690  442.02  442.03 True   332.72106  404.48128  409.78329  401.95636  391.10285 False 
 3745690  442.03  442.01 True    12.07551   70.06445   92.99254  101.13937  103.96181 False 
 3747817 4103.02 4103.01 True   290.25935  292.82501  281.07081  268.67244  257.48357 False 
 3758499 5007.01 5007.02 True   339.89966  377.40915  373.05864  361.74133  349.62776 False 
 3832474  806.03  806.02 True     0.92175    8.69788   10.77987   11.46122   11.64830 True  
 3832474  806.03  806.01 False   34.26899   39.22418   39.10570   38.07356   36.88588 False 
 3832474  806.02  806.01 True     8.24057   18.97380   21.54853   22.18563   22.17347 False 
 3867615 2289.02 2289.01 True   126.12000  178.78898  187.74705  187.14316  183.75890 False 
 3937519  221.01  221.02 True   146.07025  120.67910  199.72289  230.83162  244.14360 False 
 3937814 4084.02 4084.01 True   359.12918  354.67805  338.05440  322.00683  307.94465 False 
 3937814 4084.03 4084.01 False  375.31696  367.27231  348.97368  331.88796  317.09470 False 
 3937814 4084.03 4084.02 True   191.61601   52.55641    6.39556   14.84868   26.26865 False 
 3939150 1215.01 1215.02 True    14.01438   59.17317   79.74200   87.14261   89.78373 False 
 3942670  392.02  392.01 True    78.73697  136.98744  149.50134  151.47813  150.09235 False 
 3962243 1203.02 1203.01 True    30.76970   89.36135  104.02647  108.12317  108.60834 False 
 4077526 1336.02 1336.03 True    75.86830  139.51822  153.62833  156.23099  155.11124 False 
 4077526 1336.01 1336.03 False  177.13400  218.30398  221.93594  218.04426  212.35108 False 
 4077526 1336.04 1336.03 False  309.76194  321.48987  311.39858  299.00126  287.31823 False 
 4077526 1336.04 1336.02 False  171.48378  224.25509  231.29464  228.72533  223.58385 False 
 4077526 1336.04 1336.01 True    49.49071  132.19729  152.63834  158.15746  158.60730 False 
 4077526 1336.01 1336.02 True   109.70738    5.48548   41.62039   57.08433   64.64220 False 
 4139816  812.01  812.04 True    77.60571  187.95385  214.72993  221.58971  221.74079 False 
 4139816  812.01  812.02 False  195.48940  213.98132  210.63853  203.84363  196.78835 False 
 4139816  812.04  812.02 True    57.39765  106.54453  117.49034  119.55149  118.73280 False 
 4139816  812.01  812.03 False  284.61908  286.05780  274.23814  261.98076  250.97845 False 
 4139816  812.04  812.03 False  201.92121  221.71801  218.45525  211.50142  204.23397 False 
 4139816  812.02  812.03 True    35.18890   91.99857  105.98790  109.72688  109.98952 False 
 4141593 7685.02 7685.01 True    11.17723   70.59467   93.38381  101.45738  104.23442 False 
 4142847 2210.01 2210.02 True   288.27516  276.44115  260.84347  247.19544  235.67091 False 
 4157325 1860.01 1860.02 True    11.29503   70.91388   93.82730  101.94655  104.74068 False 
 4157325 1860.02 1860.04 True    10.12205  153.72436  192.46859  205.35165  209.07414 False 
 4157325 1860.01 1860.04 False  321.62577  396.07744  402.58982  395.49564  385.14977 False 
 4157325 1860.03 1860.04 False  537.01794  563.65475  547.88012  526.97248  506.89892 False 
 4157325 1860.03 1860.02 False  177.70619  217.95877  221.31589  217.31418  211.57250 False 
 4157325 1860.03 1860.01 True     8.12581   82.02778  101.84155  108.34458  110.14711 False 
 4164922 3864.01 3864.02 True  1137.48720 1137.83084 1089.11834 1039.62975  995.50384 False 
 4249725  222.01  222.02 True     4.40670   85.31589  107.20100  114.51608  116.66372 True  
 4263293 1895.01 1895.03 False  133.45576  166.89543  170.29247  167.58508  163.36513 False 
 4263293 1895.02 1895.03 True    19.08225   48.21929   67.39971   74.47484   77.14393 False 
 4263293 1895.01 1895.02 True     4.63303   57.32973   71.50800   76.19562   77.52599 True  
 4270253  551.02  551.01 True     6.34496   74.43449   92.73888   98.78014  100.48521 False 
 4349452  244.02  244.01 True     2.55975   34.86399   43.56762   46.45344   47.27986 True  
 4455231 1332.02 1332.01 True    96.52383  135.27847  141.71022  141.10379  138.46916 False 
 4455231 1332.02 1332.03 False  265.55027  274.76630  265.88669  255.18105  245.14151 False 
 4455231 1332.01 1332.03 True    93.41596  140.84404  149.77548  150.10910  147.84361 False 
 4458082 2303.01 2303.02 True    53.12800   98.29144  141.88227  158.24421  164.64489 False 
 4466677 1338.03 1338.02 True     0.16415  125.07226  159.14347  170.72557  174.29871 True  
 4466677 1338.01 1338.02 False  542.00515  546.63011  524.63606  501.46900  480.57113 False 
 4466677 1338.01 1338.03 True   569.59560  615.01285  602.96420  582.38076  561.58138 False 
 4472818 3878.02 3878.01 True   171.30301  199.13302  199.37567  194.50013  188.65091 False 
 4478168  626.02  626.01 True    31.53976   53.83948   78.48649   87.78124   91.45175 False 
 4545187  223.01  223.02 True   314.30093  317.18879  304.49094  291.07581  278.96334 False 
 4548011 4288.02 4288.04 True   401.37267   30.13794  165.08728  222.59750  250.53709 False 
 4548011 4288.01 4288.04 False  140.02260  451.34904  530.27922  553.06887  556.55757 False 
 4548011 4288.01 4288.02 True   495.88233   47.78385   95.74623  158.90998  190.99201 False 
 4563268  627.02  627.01 True    19.79013   50.79783   70.90525   78.31611   81.10684 False 
 4633570  446.01  446.02 True    61.44828   43.55116   74.83437   87.25159   92.64484 False 
 4636578 2025.01 2025.02 True   108.02101    7.12722   25.03417   39.09800   46.18067 False 
 4636578 2025.03 2025.02 False   45.96156  112.67280  128.90133  133.09001  133.21841 False 
 4636578 2025.03 2025.01 True    72.42327   16.83812   44.29848   55.73328   61.10137 False 
 4644952 1805.01 1805.02 True   233.21557  271.85107  272.38527  265.81692  257.87508 False 
 4644952 1805.03 1805.01 True    70.07729   15.44844   41.78895   52.77502   57.94503 False 
 4644952 1805.03 1805.02 False  317.46956  337.40154  329.21782  317.24613  305.49915 False 
 4665571 2393.02 2393.01 True   486.69057  532.75862  524.44475  507.53099  489.96703 False 
 4735826 3184.03 3184.01 True   115.08869  348.68655  480.15493  528.19538  545.95144 False 
 4741126 1534.02 1534.01 True   122.84022  210.40399  229.02301  231.79952  229.54252 False 
 4770174 2971.01 2971.02 True   488.94526  550.09408  545.79789  530.18520  512.96593 False 
 4770365 1475.03 1475.02 True     1.53249   68.47325   86.67072   92.81491   94.67378 True  
 4770365 1475.01 1475.03 True   180.77564  272.04180  289.18508  289.78289  285.38403 False 
 4770365 1475.01 1475.02 False  210.42344  230.99255  227.57570  220.32337  212.74815 False 
 4770617 2243.01 2243.03 False  210.23441  229.72745  226.02513  218.68119  211.08247 False 
 4770617 2243.02 2243.03 True   136.18520  172.11641  176.07609  173.48104  169.22659 False 
 4770617 2243.01 2243.02 True    93.78546   32.97537   71.58316   87.42725   94.69884 False 
 4833421  232.01  232.03 True    51.93387   44.30995   72.79617   83.98681   88.75998 False 
 4833421  232.02  232.03 False  175.94560  221.60251  226.50963  223.08599  217.56750 False 
 4833421  232.02  232.01 True     7.14169   28.76738   34.36102   36.05658   36.39921 False 
 4833421  232.03  232.05 False   81.25512  145.82130  159.95026  162.40340  161.10090 False 
 4833421  232.01  232.05 False  210.28458  246.20755  246.98559  241.16387  234.03404 False 
 4833421  232.03  232.04 True    40.24900   43.13233   67.60794   77.09648   81.04766 False 
 4833421  232.01  232.04 False  110.82176  160.66692  169.51098  169.31110  166.43951 False 
 4833421  232.04  232.05 True   111.44316    4.09994   29.96785   44.77906   52.17933 True  
 4833421  232.02  232.05 False  327.61462  337.49152  326.12922  312.78293  300.35415 False 
 4833421  232.02  232.04 False  248.19455  267.54436  262.17420  253.16438  244.08866 False 
 4852528  500.03  500.06 False  401.35530  462.43783  461.88179  450.07617  436.25359 False 
 4852528  500.05  500.03 True   166.61848  236.89961  248.92506  248.19217  243.74124 False 
 4852528  500.05  500.04 False  274.87821  317.82709  317.75046  309.76854  300.33375 False 
 4852528  500.03  500.04 True   129.54463    3.18198   44.95171   62.90609   71.73614 True  
 4852528  500.04  500.01 True    66.05918    2.50105   24.04052   33.27757   37.80548 True  
 4852528  500.03  500.01 False   28.80334   76.30506   88.02893   91.18229   91.42596 False 
 4852528  500.05  500.06 False  673.05576  673.82357  645.15419  615.92398  589.83066 False 
 4852528  500.05  500.02 False  211.15860  217.73609  210.47040  201.88789  193.88319 False 
 4852528  500.03  500.02 False   82.30279  117.48494  123.55220  123.23343  121.04821 False 
 4852528  500.04  500.02 False    5.27671   57.55786   71.59515   76.21618   77.50967 False 
 4852528  500.05  500.01 False  187.49746  199.77072  195.07422  188.05027  181.12687 False 
 4852528  500.01  500.06 False   22.50659  167.68965  206.33377  218.82434  222.11159 False 
 4852528  500.04  500.06 False  238.94104  336.07787  352.32712  350.93740  344.44989 False 
 4852528  500.01  500.02 True    97.36882   22.30141    2.35679   13.56065   19.48989 True  
 4852528  500.02  500.06 True   174.69020   14.26852   73.31695   98.45407  110.64727 False 
 4857058 3061.01 3061.02 True   821.17657  839.96700  809.85924  775.85277  744.52868 False 
 4860678 1602.02 1602.01 True   161.72413  220.07731  229.05850  227.43198  222.82914 False 
 4914423  108.01  108.02 True   112.35456  114.43730  110.18472  105.48661  101.18681 False 
 4947556 3936.02 3936.01 True   235.54645  240.52580  231.77768  221.98517  212.98840 False 
 5031857 1573.02 1573.01 True    55.30591   72.53534   74.86297   74.05381   72.40163 False 
 5080636 1843.03 1843.01 True   538.99125  529.10536  503.28168  478.89949  457.70272 False 
 5080636 1843.03 1843.02 False 1395.69579 1354.61061 1283.51625 1218.94273 1163.61077 False 
 5080636 1843.01 1843.02 True   332.10891   10.36085  118.04556  164.27898  186.97940 False 
 5088536  282.01  282.03 True   277.32510  387.14925  405.21299  403.32936  395.71611 False 
 5088536  282.02  282.03 False  693.66775  711.06810  686.05211  657.46774  631.05132 False 
 5088536  282.02  282.01 True   100.64636  138.08724  143.98367  143.07588  140.24364 False 
 5094751  123.01  123.02 True   123.16002  168.14399  175.13239  173.94433  170.45470 False 
 5113822  638.01  638.02 True    59.57543   93.44670  100.13149  100.68052   99.33958 False 
 5175024 2563.02 2563.01 True   192.24269  241.94821  247.26063  243.50314  237.46833 False 
 5177859 4246.01 4246.02 True   700.73528  229.69415   71.11507    3.09561   43.78364 True  
 5185897 2693.01 2693.03 True   189.37468  100.44708  187.64370  222.77840  238.43183 False 
 5185897 2693.01 2693.02 False  337.10784  538.76682  579.32046  583.35484  576.05361 False 
 5185897 2693.03 2693.02 True   214.06620  109.94778  207.53239  246.91446  264.50578 False 
 5202905 1932.02 1932.01 True   104.62178    8.41828   43.74763   58.79043   66.08929 False 
 5211199 2158.01 2158.02 True   564.92243   36.84287  131.47049  205.06012  242.11362 False 
 5219234 1563.03 1563.01 True    34.42728   25.03196   42.73121   49.74675   52.78650 False 
 5219234 1563.03 1563.02 False   59.70038  108.77162  119.59800  121.55188  120.64168 False 
 5219234 1563.02 1563.04 True     2.41346   65.23003   82.26451   87.98769   89.69419 True  
 5219234 1563.01 1563.02 True    77.88491    1.72886   26.79143   37.56888   42.87241 True  
 5219234 1563.01 1563.04 False   94.48460  136.86231  144.37003  144.18854  141.73686 False 
 5219234 1563.03 1563.04 False  182.03583  204.97807  203.42670  197.63041  191.22467 False 
 5252423  825.02  825.01 True    45.92847   35.29780   59.42914   68.96498   73.07478 False 
 5299459 1576.01 1576.02 True   156.88959   51.06563   15.46236    1.18639   10.30650 True  
 5351250  408.04  408.01 True    13.81680   58.00896   69.47292   72.97165   73.70197 False 
 5351250  408.04  408.02 False  128.15590  163.17601  167.23163  164.90161  160.93260 False 
 5351250  408.01  408.02 True    43.89540   29.31833   51.17641   59.88033   63.68162 False 
 5351250  408.04  408.03 False  287.41967  298.31018  288.94906  277.44669  266.60659 False 
 5351250  408.02  408.06 False  221.22144  213.26627  201.60392  191.23496  182.42334 False 
 5351250  408.03  408.06 True   197.47391  194.79045  185.58530  176.73930  169.00019 False 
 5351250  408.02  408.03 True    57.90956  119.74896  134.13567  137.35216  136.87736 False 
 5351250  408.04  408.06 False  238.00910  226.32724  212.92784  201.48226  191.91247 False 
 5351250  408.01  408.06 False  229.86879  219.99399  207.43689  196.51335  187.31120 False 
 5351250  408.01  408.03 False  176.13054  211.72609  213.88026  209.51505  203.70106 False 
 5358241  829.02  829.03 False  111.78483  137.32291  139.49401  136.99694  133.39142 False 
 5358241  829.01  829.03 True     6.70164   55.56710   68.61136   72.85344   73.99376 False 
 5358241  829.02  829.01 True    10.07688   46.83840   62.79877   68.51819   70.54022 False 
 5371776 1557.03 1557.02 True    25.11253   42.60040   62.15180   69.52762   72.44248 False 
 5371776 1557.04 1557.02 False  204.52264  221.25892  217.04955  209.69850  202.24240 False 
 5371776 1557.01 1557.03 True    70.60486   20.40016   48.25820   59.77562   65.12312 False 
 5371776 1557.04 1557.03 False  145.34860  188.41417  193.92712  191.59509  187.18954 False 
 5371776 1557.04 1557.01 True    18.87809   65.49374   77.40173   80.90498   81.50836 False 
 5371776 1557.01 1557.02 False   84.84688  128.14994  136.32364  136.64759  134.59638 False 
 5374854  645.01  645.02 True    81.58894  130.45975  140.29227  141.27464  139.50940 False 
 5384079 2011.01 2011.02 True   191.46131  399.41870  447.93997  458.89940  457.43000 False 
 5384713 3444.01 3444.04 True   736.92750  318.04021  172.13718  101.18982   60.59207 False 
 5384713 3444.03 3444.01 True   660.73661  759.55615  758.16647  738.57002  715.76458 False 
 5384713 3444.03 3444.04 False  748.48166  837.62333  829.82840  805.51404  779.02666 False 
 5436502  834.04  834.03 True    92.06475  138.26814  146.92343  147.20224  144.95409 False 
 5436502  834.04  834.02 False  147.73348  160.26615  157.34659  152.07783  146.70475 False 
 5436502  834.03  834.02 True    12.95982   55.41086   66.43657   69.81107   70.52474 False 
 5436502  834.03  834.05 False  203.34272  213.07915  207.01066  199.06151  191.45060 False 
 5436502  834.03  834.01 False   26.82587   33.36994   34.00432   33.44362   32.59029 False 
 5436502  834.04  834.01 False   52.05681   52.99987   51.02356   48.84476   46.85193 False 
 5436502  834.02  834.05 False  116.60413  145.59563  148.50215  146.11569  142.42213 False 
 5436502  834.02  834.01 True     5.90515    7.90487   11.92599   13.46439   14.08927 False 
 5436502  834.01  834.05 True    13.96260   65.73948   79.26649   83.46260   84.40462 False 
 5436502  834.04  834.05 False  270.20580  265.09931  252.11238  239.87519  229.24456 False 
 5437945 3791.02 3791.01 True     0.07212   14.48204   18.41036   19.74421   20.15436 True  
 5438099 1567.02 1567.01 True    80.95913   10.58370   39.03275   51.05084   56.81550 False 
 5438099 1567.02 1567.03 False  159.28023  200.99752  205.54486  202.48122  197.49647 False 
 5438099 1567.01 1567.03 True    52.83894  118.18510  133.74611  137.50873  137.33116 False 
 5438099 1567.02 1567.04 False  251.29544  259.11848  250.47046  240.25616  230.72980 False 
 5438099 1567.01 1567.04 False  204.69430  222.86231  219.03620  211.81051  204.38878 False 
 5438099 1567.03 1567.04 True    61.05130  111.10659  122.14347  124.12984  123.19543 False 
 5438757 1601.01 1601.02 True   159.63885  174.36561  171.53383  165.95034  160.17820 False 
 5456651  835.01  835.02 True   199.00008  229.11595  228.79384  222.92460  216.06621 False 
 5480640 2707.03 2707.01 True    18.34775   69.60904   82.80724   86.76460   87.52169 False 
 5480640 2707.02 2707.01 False  125.30084  152.81964  154.95121  152.04949  147.97629 False 
 5480640 2707.02 2707.03 True    25.51127   58.40267   82.39125   91.28760   94.68220 False 
 5511081 1930.02 1930.03 True    24.89291   46.73255   67.34197   75.07125   78.08971 False 
 5511081 1930.01 1930.03 False  110.32349  151.93230  158.55064  157.60826  154.51998 False 
 5511081 1930.04 1930.03 False  176.30923  203.26988  203.06055  197.88640  191.81802 False 
 5511081 1930.01 1930.02 True    40.57270   47.46611   73.22630   83.16105   87.25827 False 
 5511081 1930.04 1930.02 False   77.36165  139.22024  152.77755  155.14899  153.91996 False 
 5511081 1930.04 1930.01 True   103.92095    5.92079   25.27521   38.89206   45.73272 False 
 5531576  837.02  837.01 True    11.89745   60.82387   81.17467   88.43986   90.98549 False 
 5531694  647.01  647.02 True   276.32392   44.16977  143.46525  185.23108  205.13721 False 
 5602588 2369.03 2369.01 True    71.04554    3.62412   27.04435   37.06532   41.96179 True  
 5613330  649.02  649.01 True    28.06967   74.19521   85.57510   88.63271   88.86540 False 
 5621333 3341.02 3341.01 True    47.89594  115.21130  131.52165  135.68216  135.75281 False 
 5640085  448.01  448.02 True   120.23251  143.03806  144.10120  140.98283  136.97122 False 
 5688683 4097.01 4097.02 True   381.44321   87.71673  232.08269  292.21749  320.46370 False 
 5689351  505.02  505.04 True   299.76049   69.51535    6.16352   40.57621   58.80543 False 
 5689351  505.01  505.05 True   209.13975  226.90141  222.77369  215.31677  207.71091 False 
 5689351  505.04  505.05 False  260.49920  266.85959  257.41762  246.66693  236.74153 False 
 5689351  505.03  505.04 False  152.82824  282.60332  311.45201  316.83945  314.62853 False 
 5689351  505.02  505.05 False  283.89306  285.06026  273.19768  260.94670  249.96478 False 
 5689351  505.03  505.05 False  321.06238  313.97837  298.26981  283.63510  270.97451 False 
 5689351  505.04  505.01 True    75.87592   31.90638   64.56789   77.87141   83.90422 False 
 5689351  505.02  505.01 False   37.48987  120.10614  141.03747  147.07067  147.98357 False 
 5689351  505.03  505.01 False  217.61098  260.24221  262.53609  257.01782  249.79596 False 
 5689351  505.03  505.02 True    31.62956  134.84059  181.61521  198.43766  204.43549 False 
 5695396  283.03  283.02 False  362.15494  614.21657  667.44670  675.06712  668.23848 False 
 5695396  283.01  283.02 True   338.26062   69.28609  194.98948  247.52869  272.33273 False 
 5695396  283.03  283.01 True    68.14119   43.45514   76.82534   90.14601   95.98800 False 
 5706595 2183.01 2183.03 True   322.95554  339.79884  330.53706  318.03997  305.99161 False 
 5706595 2183.02 2183.03 False  454.95001  442.49189  419.57241  398.61029  380.60070 False 
 5706595 2183.02 2183.01 True   206.34844  248.53652  251.19274  246.12367  239.32611 False 
 5706966 1908.01 1908.02 True    24.20901  124.09618  165.59653  180.41054  185.59989 False 
 5709725  555.01  555.02 True   284.73841  279.65235  266.04744  253.17947  241.98555 False 
 5735762  148.02  148.03 True   225.41744  265.39931  266.63542  260.53148  252.93080 False 
 5735762  148.01  148.03 False  346.18230  359.35560  348.09596  334.24717  321.19242 False 
 5735762  148.01  148.02 True     3.08252   64.61683   81.27277   86.84785   88.49165 True  
 5769810 4913.01 4913.02 True   332.72461   86.66179    5.25305   32.06234   52.02389 False 
 5791986  413.01  413.02 True    76.51464   23.97651   54.67620   67.33104   73.17969 False 
 5792202  841.03  841.02 False   48.15305   55.42015   55.33671   53.91462   52.25449 False 
 5792202  841.03  841.05 False  250.22208  239.81550  226.24001  214.38105  204.37393 False 
 5792202  841.01  841.05 False  231.72271  225.42280  213.76147  203.08891  193.91727 False 
 5792202  841.02  841.05 False  205.66004  205.14577  196.18120  187.18008  179.18550 False 
 5792202  841.04  841.05 True    14.16730   34.11785   47.89920   52.99598   54.92940 False 
 5792202  841.03  841.04 False  115.80290  112.07025  106.08311  100.69532   96.09507 False 
 5792202  841.01  841.02 True     1.54143   19.15584   23.89538   25.46257   25.90754 True  
 5792202  841.02  841.04 True    83.05787   86.59427   83.99533   80.70752   77.58613 False 
 5792202  841.01  841.04 False  102.20922  101.49422   96.91365   92.39764   88.41131 False 
 5792202  841.03  841.01 True    18.07968   43.78503   50.02239   51.62029   51.65542 False 
 5794379  842.01  842.02 True    62.89788   98.75012  105.83280  106.42099  105.00791 False 
 5794570 2675.02 2675.01 True   253.19043  289.86720  289.00994  281.39025  272.61723 False 
 5809890 1050.01 1050.02 True    72.90484  216.57114  252.63901  262.79476  264.08305 False 
 5856571 1839.01 1839.02 True   343.03024  358.56938  348.09045  334.59839  321.73374 False 
 5866724   85.02   85.03 False  332.72100  417.46077  426.30395  419.68129  409.19975 False 
 5866724   85.02   85.01 True    86.78651  144.59133  156.63827  158.22327  156.51238 False 
 5866724   85.01   85.03 True   266.12037   48.44396   22.36242   54.14444   70.70821 False 
 5880320 1060.04 1060.01 True   106.34826    4.44455   27.92059   42.00530   49.05200 True  
 5880320 1060.01 1060.03 True    62.51319   38.72585   69.02881   81.14350   86.47030 False 
 5880320 1060.04 1060.03 False   73.60818  144.62967  160.84791  164.23291  163.41210 False 
 5880320 1060.02 1060.03 False  212.67490  252.82500  254.65376  249.12018  242.01874 False 
 5880320 1060.02 1060.04 True    92.87705   73.36537  122.70582  142.17354  150.54132 False 
 5880320 1060.02 1060.01 False   70.66288  133.27193  147.32141  150.05410  149.10650 False 
 5881813 2744.02 2744.01 True   235.60250  243.41888  235.44238  225.91066  216.99301 False 
 5941160  654.01  654.02 True   353.58085  134.64968   59.74829   24.04227    4.04898 True  
 5942808 2250.02 2250.01 True   165.22297  191.27726  191.29633  186.52073  180.85654 False 
 5956342 1052.02 1052.01 True    62.59427  124.78464  139.06610  142.11121  141.46469 False 
 5956342 1052.02 1052.04 False  287.13869  311.73506  306.12533  295.90686  285.47042 False 
 5956342 1052.01 1052.04 True    78.24182  149.21116  165.21635  168.39479  167.39270 False 
 5956342 1052.02 1052.03 False  328.19261  337.63996  326.13566  312.72436  300.26085 False 
 5956342 1052.01 1052.03 False  184.27852  225.67332  229.06008  224.87822  218.91426 False 
 5956342 1052.04 1052.03 True    86.96266   14.64491   46.09747   59.31076   65.59679 False 
 5959719 2498.01 2498.02 True    35.94113  252.00056  332.10086  360.38139  370.02755 False 
 5965819 3319.03 3319.02 True    44.62574  111.77921  128.18571  132.47357  132.66647 False 
 5965819 3319.02 3319.01 True    45.24967  103.55526  117.52105  120.96082  120.87596 False 
 5965819 3319.03 3319.01 False  204.49576  227.45035  224.93866  218.16572  210.88887 False 
 5966154  655.01  655.02 True   253.59496  278.33573  274.20466  265.45991  256.32914 False 
 5972334  191.02  191.01 False   28.39122   30.78167   30.21566   29.20145   28.16834 False 
 5972334  191.03  191.01 False   42.06053   41.41653   39.43614   37.54529   35.89484 False 
 5972334  191.02  191.05 True   134.57842  267.51389  298.00786  304.48303  303.07079 False 
 5972334  191.03  191.05 False  612.54054  639.37331  620.41168  596.23436  573.23605 False 
 5972334  191.03  191.02 True   133.14002  176.65025  182.80836  181.04908  177.12998 False 
 5972334  191.03  191.04 False  442.46271  426.04624  402.58260  381.79686  364.15836 False 
 5972334  191.02  191.04 False  372.92536  371.94547  355.67699  339.35079  324.85278 False 
 5972334  191.05  191.04 False  268.75503  290.89989  285.41010  275.76451  265.97112 False 
 5972334  191.05  191.01 True     7.91392   14.85012   16.40294   16.70197   16.59367 False 
 5972334  191.01  191.04 True    70.56829  136.70857  151.72552  154.78997  153.94724 False 
 5978559 2321.02 2321.01 True    98.08738  172.09494  188.07753  190.67389  188.98883 False 
 6020753  657.01  657.02 True   194.54003  237.79777  241.25249  236.79674  230.48801 False 
 6021193 2148.03 2148.02 True    19.13725  127.76337  156.57835  165.82377  168.19415 False 
 6021193 2148.03 2148.01 False  159.17030  216.02090  224.70172  223.04697  218.50016 False 
 6021193 2148.02 2148.01 True    94.81888   18.41471   53.37626   68.01025   74.93428 False 
 6026737 2949.02 2949.01 True   283.39799  473.86996  513.67602  519.01069  513.47292 False 
 6041734 2167.01 2167.03 True   119.36801  168.25950  176.47663  175.81624  172.58572 False 
 6058816 3500.02 3500.01 True   282.65735  282.31534  270.09404  257.75683  246.77960 False 
 6062088  658.01  658.02 True    55.73665   36.17969   63.64842   74.60311   79.39981 False 
 6062088  658.01  658.03 False  326.39372  420.67929  432.39831  426.93679  416.97430 False 
 6062088  658.02  658.03 True    35.40303  194.28556  236.11390  249.31409  252.49354 False 
 6103377 3004.02 3004.01 True   102.57742  159.94576  171.19607  172.05312  169.71702 False 
 6105462 2098.01 2098.02 True   165.98525  214.10434  220.11057  217.34900  212.28755 False 
 6152974  216.02  216.01 True    22.70466   38.65687   42.03487   42.52651   42.10269 False 
 6196457  285.02  285.03 True    37.35719   83.67961  118.30457  131.16096  136.07904 False 
 6196457  285.01  285.03 False  221.35056  284.95690  292.81289  289.07794  282.31207 False 
 6196457  285.01  285.02 True    10.01823   77.86678  102.27401  110.86431  113.77156 False 
 6209677 1750.02 1750.01 True   249.72506  360.50299  380.01119  379.41764  372.90261 False 
 6221385 6145.01 6145.02 True    53.20493   24.78308   48.34315   57.89532   62.19465 False 
 6221385 6145.03 6145.02 False  166.81228  195.95873  196.75322  192.19533  186.55808 False 
 6221385 6145.03 6145.01 True    69.96913  118.63012  128.90397  130.37273  129.05234 False 
 6266741  508.01  508.02 True    10.18343   59.53217   72.55888   76.69422   77.71329 False 
 6278762 3158.02 3158.04 False  255.21755  173.10697  300.91596  351.76771  373.94501 False 
 6278762 3158.03 3158.04 True   829.73259  273.87162   86.61652    1.07982   49.20379 True  
 6278762 3158.01 3158.03 False  227.08674  175.34189  294.87875  342.10318  362.44687 False 
 6278762 3158.01 3158.02 True   810.70873  259.08902   73.80730   12.66732   59.93160 False 
 6278762 3158.02 3158.03 True   625.35408  134.51419   26.23215   98.99808  137.32861 False 
 6278762 3158.04 3158.05 True   595.69592  192.97338   57.54036    5.75869   40.41326 False 
 6278762 3158.03 3158.05 False  284.94264   48.79586  152.07468  195.44461  216.06471 False 
 6278762 3158.02 3158.05 False   73.85975  327.94779  394.10068  414.46003  418.87563 False 
 6278762 3158.01 3158.05 False  300.04539  503.92254  546.67159  552.52528  546.72573 False 
 6278762 3158.01 3158.04 False  106.95132  454.87806  545.21279  572.83805  578.65882 False 
 6289257  307.02  307.01 True   241.76070  303.25100  309.65395  304.83411  297.21566 False 
 6345732 2857.02 2857.01 True   121.49657  201.97479  218.71833  220.89593  218.48800 False 
 6347299  661.01  661.02 True    88.75110  113.42990  172.39832  195.02087  204.25846 False 
 6359320 1127.01 1127.02 True    92.78915    5.01786   35.68352   48.79784   55.20103 False 
 6359320 1127.03 1127.02 False  100.04437  155.04430  165.75714  166.50473  164.19903 False 
 6359320 1127.03 1127.01 True    10.30241   31.46555   43.30300   47.62684   49.22354 False 
 6364582 3456.01 3456.02 True   623.95570  622.75821  595.65939  568.38440  544.13990 False 
 6368175 3503.01 3503.02 True   178.72905    0.80305   57.45293   81.89127   93.97104 True  
 6381846  509.02  509.03 True   153.45945  202.03797  208.70699  206.53336  201.97109 False 
 6381846  509.01  509.03 False  324.70160  335.26612  324.21641  311.06074  298.76470 False 
 6381846  509.01  509.02 True    64.35991  105.35594  113.77926  114.78105  113.45865 False 
 6382217 2036.02 2036.01 True   127.24888   11.18291   25.94286   42.25148   50.51500 False 
 6383785  239.02  239.01 True    43.84405    5.59041   20.95867   27.45405   30.57191 False 
 6422155  510.01  510.04 False  294.74559  298.95065  287.45123  275.00965  263.69369 False 
 6422155  510.02  510.03 True    44.27730  118.97438  137.45392  142.45687  142.87947 False 
 6422155  510.03  510.04 True    48.55232  107.40976  121.38440  124.73160  124.53440 False 
 6422155  510.01  510.03 False  233.96407  266.55263  265.40494  258.24296  250.09879 False 
 6422155  510.01  510.02 True    22.30903   85.58811  101.89511  106.79505  107.74284 False 
 6422155  510.02  510.04 False  207.59112  231.14358  228.66219  221.80997  214.43014 False 
 6425957  663.01  663.02 True   348.50874  369.83853  360.70437  347.51108  334.59980 False 
 6428700  853.01  853.02 True    52.07080   58.97679   91.50774  104.07787  109.28059 False 
 6436029 2828.01 2828.02 True   189.36536  197.66781  191.80782  184.33413  177.22446 False 
 6442340  664.01  664.03 True   117.45008  153.18956  232.06671  262.29042  274.60339 False 
 6442340  664.02  664.03 False  355.31915  521.00888  550.96774  550.87198  541.83340 False 
 6442340  664.02  664.01 True    95.45659   56.98514  102.67107  120.97063  129.04301 False 
 6448890 1241.02 1241.01 True     0.88580   12.16705   15.20687   16.21500   16.50392 True  
 6451936  511.02  511.01 True    16.30665   49.71597   68.42837   75.26400   77.78874 False 
 6462863   94.04   94.02 True    53.76488   86.48670   93.10719   93.80254   92.65412 False 
 6462863   94.04   94.03 False  105.74304  105.99099  101.52151   96.94100   92.84516 False 
 6462863   94.02   94.03 False   68.05813   76.67175   76.10160   73.93788   71.54399 False 
 6462863   94.01   94.03 True    17.59225   37.40877   42.06042   43.13316   43.01844 False 
 6462863   94.04   94.01 False   36.44136   39.93111   39.31962   38.05693   36.74297 False 
 6462863   94.02   94.01 True     3.18411   14.05663   16.88633   17.75648   17.94451 True  
 6467363 2840.01 2840.02 True     8.05013  174.42166  219.46684  234.55269  239.00807 False 
 6508221  416.05  416.01 False  123.55080  145.61629  146.33514  143.00365  138.84207 False 
 6508221  416.03  416.01 True    14.01518   38.58855   53.54160   59.03244   61.08372 False 
 6508221  416.05  416.04 False 1071.02815 1131.19631 1101.65709 1060.61246 1020.77961 False 
 6508221  416.03  416.04 False  496.81530  684.45282  714.32845  710.10903  696.20920 False 
 6508221  416.01  416.04 True   182.44892  155.97830  256.13862  295.48152  312.25912 False 
 6508221  416.04  416.02 True    75.17653  120.09686  129.12673  130.02172  128.39208 False 
 6508221  416.03  416.02 False  237.69232  246.53582  238.74988  229.22247  220.25317 False 
 6508221  416.01  416.02 False  166.96379  191.50829  191.04076  186.04929  180.27429 False 
 6508221  416.05  416.02 False  297.48236  293.05308  279.08056  265.71872  254.04914 False 
 6508221  416.05  416.03 True   201.72644  469.87263  534.37457  550.47159  550.32869 False 
 6521045   41.02   41.01 True    26.25032   67.26090   93.89958  103.71856  107.41687 False 
 6521045   41.02   41.03 False  425.62783  481.25956  478.17494  464.80688  449.88629 False 
 6521045   41.01   41.03 True   175.82479  286.91024  309.67318  312.32540  308.68660 False 
 6525946 2093.02 2093.01 True    82.92434  139.35508  151.19285  152.81850  151.21809 False 
 6525946 2093.03 2093.01 False  328.69399  330.56639  316.97393  302.83797  290.13794 False 
 6525946 2093.03 2093.02 True   410.80615  466.14081  463.61109  450.86073  436.50673 False 
 6527078 4657.01 4657.02 True   618.11740  121.10938   41.00927  114.03245  152.25895 False 
 6541920  157.06  157.01 True   110.73036   35.24732    9.90241    1.92171    8.38130 True  
 6541920  157.01  157.05 False  155.55737  161.28630  156.17479  149.93415  144.06252 False 
 6541920  157.06  157.05 False  168.46141  171.32578  164.87906  157.81086  151.35645 False 
 6541920  157.03  157.04 True    87.06718    6.52305   19.18733   30.45086   36.13733 False 
 6541920  157.02  157.04 False    7.00176   66.66355   82.64045   87.87117   89.30924 False 
 6541920  157.01  157.04 False  119.92733  154.52080  158.81309  156.80171  153.13975 False 
 6541920  157.06  157.04 False  156.41124  182.90565  183.42288  179.07174  173.76206 False 
 6541920  157.02  157.03 True    54.03668    8.14903    6.68890   13.29894   16.71063 False 
 6541920  157.02  157.05 False  115.61657  130.21195  129.23319  125.55401  121.48622 False 
 6541920  157.01  157.03 False   26.39304   54.42612   60.94184   62.39379   62.17306 False 
 6541920  157.06  157.03 False   52.37822   74.64285   78.46984   78.25531   76.86102 False 
 6541920  157.01  157.02 True    25.61653   23.72529   38.28618   43.97943   46.38738 False 
 6541920  157.06  157.02 False   16.47612   56.47380   66.67929   69.67307   70.18000 False 
 6541920  157.04  157.05 True    35.81745   68.12741   75.40561   76.84409   76.38024 False 
 6541920  157.03  157.05 False   82.34520  104.32648  106.79037  105.24494  102.67978 False 
 6587002  612.01  612.03 False  230.24325  252.94243  249.25630  241.33875  233.05555 False 
 6587002  612.01  612.02 True    37.39042  101.05237  116.81674  121.09564  121.46922 False 
 6587002  612.02  612.03 True    69.48042  127.86730  140.81559  143.20803  142.18531 False 
 6587280  857.01  857.02 True   195.97872  255.82512  263.74395  260.76470  254.87553 False 
 6607286 1239.01 1239.02 True   298.84415  363.41786  368.21276  361.19388  351.44889 False 
 6607357 2838.02 2838.01 True   155.31104   44.72587  105.96522  131.28653  143.04526 False 
 6616218 1692.02 1692.01 True    46.99259  101.08260  113.82348  116.79625  116.52295 False 
 6677841 1236.02 1236.03 False  132.64126  156.32722  157.09814  153.52124  149.05338 False 
 6677841 1236.01 1236.03 True    64.39596    3.03025   24.18896   33.24838   37.67926 True  
 6677841 1236.02 1236.04 False  256.02588  269.04697  261.61415  251.67620  242.11526 False 
 6677841 1236.01 1236.04 False   81.44746  133.22318  143.85430  145.11235  143.43584 False 
 6677841 1236.03 1236.04 True    29.61166   46.81804   68.94065   77.32111   80.66033 False 
 6677841 1236.02 1236.01 True    61.49907   93.83891  100.02333  100.34653   98.88707 False 
 6678383  111.02  111.03 True    22.32098   80.92551   95.95666  100.42237  101.23573 False 
 6678383  111.01  111.02 True    10.98118   86.93832  107.19028  113.75968  115.51031 False 
 6678383  111.01  111.03 False  162.33781  189.86004  190.40339  185.88959  180.37941 False 
 6685609  665.02  665.03 True    31.13930  132.06955  177.93337  194.43189  200.31723 False 
 6685609  665.03  665.01 True     9.73598   44.08407   59.18536   64.60276   66.52286 False 
 6685609  665.02  665.01 False  103.40035  132.10530  135.50017  133.66194  130.47250 False 
 6690082 1240.02 1240.03 True    21.64018  264.36144  329.65375  351.23184  357.34789 False 
 6690082 1240.01 1240.03 False  640.23620  745.63548  746.92055  728.82706  707.00563 False 
 6690082 1240.01 1240.02 True    37.35405  111.38158  129.97551  135.21773  135.88978 False 
 6696580 2092.02 2092.01 True    20.70601   60.14137   70.01196   72.76942   73.09611 False 
 6696580 2092.02 2092.03 False   86.67595  126.96506  134.23798  134.20266  131.99411 False 
 6696580 2092.01 2092.03 True   111.63518   27.32304    0.46950   13.15219   19.89991 True  
 6716545 2906.01 2906.02 False  504.95050  517.05918  498.69680  477.83727  458.59163 False 
 6716545 2906.03 2906.02 True   416.10462  447.93617  438.76684  423.60514  408.37201 False 
 6716545 2906.01 2906.03 True   232.00108   42.15872  126.91131  162.44861  179.30716 False 
 6767227 4871.01 4871.02 True   753.39030  169.92247   21.58885  108.52305  154.47598 False 
 6768394 2086.01 2086.03 False   94.06382   47.11762   89.67169  106.86587  114.56151 False 
 6768394 2086.01 2086.02 True   234.27099   77.46763   24.63561    0.11192   13.69544 True  
 6768394 2086.01 2086.04 False  603.37471  582.44278  550.84294  522.63294  498.62147 False 
 6768394 2086.02 2086.04 False  589.92909  571.98194  541.77335  514.42564  491.02141 False 
 6768394 2086.03 2086.04 True   569.34999  555.97120  527.89196  501.86402  479.38920 False 
 6768394 2086.02 2086.03 True   226.66579   56.04807    0.22656   25.92472   39.60904 True  
 6786037  564.01  564.02 True    34.31579   37.49454   36.88940   35.69039   34.45000 False 
 6786037  564.03  564.02 False   51.76368   51.06918   48.65867   46.34070   44.31231 False 
 6786037  564.03  564.01 True    60.46045   80.54405   83.42921   82.66047   80.89007 False 
 6849310  864.01  864.03 True    39.58753  112.52676  130.72794  135.77195  136.32615 False 
 6849310  864.01  864.02 False  164.94288  191.38877  191.52669  186.79962  181.15751 False 
 6849310  864.03  864.02 True     6.60377   68.19932   84.72087   90.14835   91.65727 False 
 6850504   70.01   70.05 True   125.03408  191.16247  282.79417  317.57491  331.48767 False 
 6850504   70.04   70.05 False  474.44496  657.56330  687.16582  683.50099  670.33964 False 
 6850504   70.02   70.05 False  837.52018  940.03955  932.07401  905.12458  875.56576 False 
 6850504   70.02   70.04 True   263.94377  111.89977  225.76497  272.12732  293.13926 False 
 6850504   70.02   70.01 False   78.61773  118.40304  125.88427  126.15302  124.24269 False 
 6850504   70.05   70.03 True   150.23926  184.35691  187.21879  183.84364  178.99190 False 
 6850504   70.02   70.03 False  324.64321  320.04498  304.86096  290.30100  277.57271 False 
 6850504   70.04   70.01 True    28.13958   35.34475   53.87236   60.98763   63.89876 False 
 6850504   70.04   70.03 False  290.73787  293.66627  281.99050  269.60495  258.40791 False 
 6850504   70.01   70.03 False  234.75624  250.11199  244.22874  235.43338  226.76463 False 
 6871071 2220.03 2220.02 False  120.16313  209.10767  228.21826  231.23943  229.12587 False 
 6871071 2220.01 2220.02 True   136.82913    9.16506   54.86711   74.36961   83.86252 False 
 6871071 2220.02 2220.05 False  109.53021  252.62275  286.96259  295.47063  295.32136 False 
 6871071 2220.01 2220.05 False  334.24577  427.45376  438.54187  432.63853  422.34050 False 
 6871071 2220.03 2220.05 False  543.42964  590.20095  579.64443  560.32579  540.58044 False 
 6871071 2220.02 2220.04 True   191.32203    9.69332   72.74474   99.72456  112.90861 False 
 6871071 2220.01 2220.04 False   94.49642  232.06300  265.54027  274.19009  274.46579 False 
 6871071 2220.04 2220.05 True   185.20153   23.31843   88.15470  115.56436  128.72599 False 
 6871071 2220.03 2220.04 False  360.55991  439.06313  445.01032  436.59706  424.85661 False 
 6871071 2220.03 2220.01 True    83.85066   70.49927  116.20783  134.17918  141.85591 False 
 6878240 2681.02 2681.01 True    57.28419   62.54909   61.52760   59.52222   57.45041 False 
 6932987 1366.01 1366.02 True    66.20050  105.05172  112.81090  113.53357  112.07828 False 
 6936909 1363.01 1363.02 True    80.47216   21.78752   53.13951   66.13074   72.18362 False 
 6937529 4382.01 4382.02 True   526.18613  119.65226   13.83813   74.46469  106.53143 False 
 6946199 1359.01 1359.02 True    21.24791   33.51757   35.95338   36.16676   35.69393 False 
 6948054  869.04  869.02 False  201.03077  204.73602  197.12127  188.71319  181.01915 False 
 6948054  869.03  869.02 True     7.35863   54.05711   66.48197   70.49440   71.54712 False 
 6948054  869.04  869.01 True    35.40689   88.31144  101.22601  104.59317  104.73544 False 
 6948054  869.01  869.03 True    44.28298  109.46234  125.34495  129.46457  129.61420 False 
 6948054  869.04  869.03 False  221.50846  247.34557  244.89034  237.64420  229.78985 False 
 6948054  869.01  869.02 False  130.89446  150.16926  149.81163  145.90151  141.37502 False 
 6949061 1960.01 1960.02 True   100.13485  182.04638  200.09754  203.33810  201.80011 False 
 6949607  870.01  870.02 True    93.68930    3.83761   34.46549   47.59300   54.02310 True  
 6964929 2756.01 2756.02 True   906.59811  958.00017  933.12455  898.42501  864.72104 False 
 6975129 1628.01 1628.03 True    15.58968   76.40685  102.17487  111.38920  114.63046 False 
 6975129 1628.02 1628.03 False  427.24168  420.93419  400.88164  381.69648  364.93826 False 
 6975129 1628.02 1628.01 True   221.50330  225.77012  217.43016  208.18291  199.71061 False 
 7017274 3209.02 3209.01 True    55.00206   58.62926   91.99089  104.92836  110.31885 False 
 7040629  671.01  671.04 False  201.88096  355.43579  388.66752  394.12579  390.69303 False 
 7040629  671.02  671.04 True   260.92001    4.62811   76.49047  111.62892  129.09752 True  
 7040629  671.01  671.03 False  347.87987  432.64244  440.84142  433.56094  422.49187 False 
 7040629  671.02  671.03 False   54.31236  204.24391  242.81885  254.36533  256.55457 False 
 7040629  671.04  671.03 True   229.55197   16.60544   51.34145   81.09262   96.10194 False 
 7040629  671.01  671.02 True    88.80201   99.57481  154.77927  176.12326  184.96723 False 
 7050989  312.01  312.02 True   156.13220   22.19543   21.04527   40.26942   50.16577 False 
 7100673 4032.02 4032.01 True   489.03591  102.45368   23.99937   81.15745  111.21095 False 
 7100673 4032.01 4032.03 False  310.62486   10.63576  111.61223  154.94251  176.20153 False 
 7100673 4032.04 4032.03 True   653.08934  255.80511  119.39322   54.10013   17.37448 False 
 7100673 4032.03 4032.05 True   690.14254  253.16591  104.33502   33.74608    5.55475 False 
 7100673 4032.04 4032.05 False  444.18906   61.81157   61.57006  116.38560  144.57850 False 
 7100673 4032.01 4032.05 False  104.47900  202.48633  290.71755  323.74693  336.59760 False 
 7100673 4032.02 4032.04 False  140.43088  154.94182  241.55285  275.07181  288.98524 False 
 7100673 4032.01 4032.04 True   544.24707  159.23132   30.83670   28.57966   60.73053 False 
 7100673 4032.02 4032.03 False   35.74427  280.11450  345.25153  366.36858  371.98464 False 
 7100673 4032.02 4032.05 False  239.10430  469.79766  522.47769  533.47252  530.80602 False 
 7102227 1360.02 1360.01 True    49.27444   95.05964  105.43685  107.53974  106.93991 False 
 7102227 1360.03 1360.01 False  303.48887  292.84108  276.91426  262.71396  250.63311 False 
 7102227 1360.03 1360.02 True   374.11161  370.17536  353.04941  336.39726  321.76851 False 
 7106173 3083.02 3083.03 True   830.65010  208.32881    2.90211   91.00053  141.06469 True  
 7106173 3083.02 3083.01 False  301.74833  109.27381  234.35876  285.63087  309.11778 False 
 7106173 3083.03 3083.01 True   804.17291  281.61766  104.54594   21.05252   25.12526 False 
 7107802 2420.02 2420.01 True    30.20309  127.65718  172.02159  187.98310  193.67884 False 
 7109675  872.02  872.01 True    39.03239   44.48793   44.30158   43.10849   41.75033 False 
 7115785  672.01  672.02 True    52.73251   95.43687  104.82515  106.49164  105.66935 False 
 7132798  220.01  220.02 True   157.85508  106.78181  185.75491  217.18070  230.88940 False 
 7134976  874.01  874.02 True    98.44713  209.32051  235.34564  241.34682  240.70428 False 
 7175184  369.01  369.02 True   123.96523   93.94898  158.72077  184.33614  195.39094 False 
 7183745 2521.02 2521.01 True   266.69039  293.30576  289.12423  279.98331  270.39814 False 
 7202957 2687.01 2687.02 True   712.34224  821.22724  820.36944  799.46024  774.94089 False 
 7207061 2113.02 2113.01 True   125.58123   36.51037    6.82114    6.91022   14.33543 False 
 7219825  238.02  238.03 True   404.59097  407.02885  390.33415  372.94650  357.31777 False 
 7219825  238.01  238.02 True   166.04152   17.91696   75.23009   99.52676  111.24109 False 
 7219825  238.01  238.03 False  444.14214  437.80007  417.01294  397.08880  379.67384 False 
 7256914 4136.01 4136.02 True   120.29311   60.47332  114.95265  136.96150  146.80926 False 
 7265298 2051.02 2051.01 True    33.32857   81.77243   93.55918   96.60295   96.69803 False 
 7269974  456.02  456.01 True    62.58685   87.42539   91.51658   91.09644   89.37980 False 
 7285757 3271.02 3271.01 True   107.57028  189.02873  206.63724  209.51207  207.67259 False 
 7287995  877.02  877.03 True    82.90583   70.23564  115.57397  133.39206  140.99750 False 
 7287995  877.01  877.03 False  254.99534  333.12621  343.50129  339.64923  331.99413 False 
 7287995  877.01  877.02 True     2.95084   69.56007   87.60623   93.65791   95.45225 True  
 7289317 2450.02 2450.01 True    83.65146  203.52215  232.63683  240.11693  240.30631 False 
 7303287 1353.02 1353.01 False   19.34760   24.70488   25.33634   24.99110   24.39392 False 
 7303287 1353.02 1353.03 True    14.37545   65.63492   88.08069   96.13006   98.98071 False 
 7303287 1353.03 1353.01 True     1.89340    8.17917   11.00847   12.02546   12.38757 True  
 7366258  880.04  880.02 False  103.68572  102.10665   97.22698   92.56652   88.49815 False 
 7366258  880.03  880.02 False   81.54784   84.88315   82.29413   79.05340   75.98484 False 
 7366258  880.04  880.03 True    53.88834  108.63436  121.25835  123.99177  123.46971 False 
 7366258  880.03  880.01 True    86.35808  101.33885  101.72063   99.35098   96.42950 False 
 7366258  880.01  880.02 True     2.26222   19.67806   25.76102   27.89518   28.61170 True  
 7366258  880.04  880.01 False  141.38450  144.14997  138.83807  132.93949  127.53286 False 
 7373451  881.01  881.02 True    36.77266   37.57030   36.21011   34.68322   33.27926 False 
 7375348  266.01  266.02 True    51.32523  172.46600  235.72443  258.72270  267.12741 False 
 7419318  313.02  313.01 True    35.19758  113.22545  133.00331  138.71058  139.58093 False 
 7434875  884.01  884.02 True    16.19116   63.10735   75.21262   78.86072   79.57697 False 
 7434875  884.03  884.02 False  161.67904  176.29841  173.34979  167.66752  161.81314 False 
 7434875  884.03  884.01 True    37.08290   58.38633   62.60736   62.96953   62.14117 False 
 7440748  457.01  457.02 True   125.65130   14.24530   21.54056   37.34727   45.41526 False 
 7445445  567.01  567.02 True    20.07699   78.99624  106.88750  116.95378  120.57195 False 
 7445445  567.01  567.03 False   94.12428  157.16324  170.32335  172.07454  170.22893 False 
 7445445  567.02  567.03 True   128.05296   15.69293   20.45625   36.45604   44.64456 False 
 7447200  676.02  676.01 True    50.06576   68.73508   71.68040   71.23297   69.82537 False 
 7449554 2357.01 2357.02 True   254.19211  274.13469  268.66891  259.45298  250.16154 False 
 7509886  678.02  678.01 True   246.90684   18.30762   54.65440   86.61340  102.74467 False 
 7512982 1480.02 1480.01 True    69.59314  105.89783  112.81668  113.15537  111.49547 False 
 7515212  679.02  679.01 True     5.92541   61.02170   79.54090   86.01035   88.15878 False 
 7517261 3496.02 3496.01 True   102.66994  170.98735  185.22090  187.08980  185.06388 False 
 7582689 3097.03 3097.01 True   432.96231   88.69647   23.80558   74.59629  101.26140 False 
 7582689 3097.02 3097.01 False  138.87091  140.10965  222.18153  254.11168  267.49483 False 
 7582689 3097.02 3097.03 True   641.19512  194.89342   45.61860   23.70462   61.37346 False 
 7595157  568.02  568.01 True   211.64192   24.35453   35.82340   62.41415   75.99322 False 
 7603200  314.03  314.02 False   52.36056  159.62028  186.63696  194.30923  195.35134 False 
 7603200  314.03  314.01 True   189.75730   46.44185    0.80036   22.35855   33.82837 True  
 7603200  314.01  314.02 True    90.57130   48.41784   90.22393  107.06265  114.55996 False 
 7609553 2924.01 2924.02 True   297.89110  368.73683  375.28380  368.88835  359.36007 False 
 7620413 2103.01 2103.02 True   443.34322   46.20657   81.16546  137.31357  165.89661 False 
 7626506  150.01  150.02 True   109.36063  145.50797  150.67758  149.27040  146.06296 False 
 7673192 2722.04 2722.05 False   79.19465  188.51059  264.94573  293.23170  303.97625 False 
 7673192 2722.01 2722.05 False  275.59372  464.53958  504.26413  509.79692  504.51828 False 
 7673192 2722.03 2722.05 False  578.96687  700.56700  708.90098  694.97793  675.99816 False 
 7673192 2722.04 2722.02 True   409.51855  131.79420   38.45234    5.14389   28.99247 False 
 7673192 2722.02 2722.05 True   345.93486   19.01602   85.01921  130.41168  153.20293 False 
 7673192 2722.01 2722.02 False   66.83356  134.81824  192.70186  214.32114  222.69313 False 
 7673192 2722.01 2722.04 True   308.45518   24.43478   66.28847  106.06907  126.17670 False 
 7673192 2722.03 2722.04 False   86.00177  282.45677  332.36485  346.84828  349.14116 False 
 7673192 2722.03 2722.01 True   235.34465    9.84883   86.84210  119.83739  135.99558 False 
 7673192 2722.03 2722.02 False  226.19021  362.79374  390.35766  393.18485  388.32308 False 
 7673841 2585.03 2585.02 True   462.67717  120.04401    6.71242   45.22044   72.99174 False 
 7673841 2585.01 2585.02 False   24.20724  221.09009  289.05240  312.86547  320.83427 False 
 7673841 2585.01 2585.03 True   466.44488   22.12476  119.11142  180.64304  211.47460 False 
 7678434  892.02  892.01 True    57.63963  102.94992  112.83863  114.53327  113.59526 False 
 7703955 1707.01 1707.02 True    60.37609   98.26156  106.00717  106.89379  105.63682 False 
 7747425 1952.03 1952.04 False  289.61716  303.56876  294.94851  283.63449  272.79684 False 
 7747425 1952.01 1952.02 True   151.42548  199.39972  205.99114  203.84999  199.34932 False 
 7747425 1952.03 1952.02 False  237.81938  266.61505  264.26714  256.58541  248.18296 False 
 7747425 1952.03 1952.01 True   100.53130    9.07154   43.28762   57.83343   64.87506 False 
 7747425 1952.01 1952.04 False  227.35873  255.13107  252.95280  245.63153  237.60563 False 
 7747425 1952.02 1952.04 True    91.73704    6.87129   37.71044   50.85330   57.23863 False 
 7767162 2869.01 2869.02 True   343.41435  328.79574  310.07249  293.76561  280.02182 False 
 7825899  896.01  896.03 True    21.38671   26.31847   40.25136   45.60861   47.80554 False 
 7825899  896.02  896.03 False  110.75128  129.12318  129.38351  126.26654  122.49576 False 
 7825899  896.02  896.01 True     9.86022   18.13802   19.97336   20.31213   20.16676 False 
 7831264  171.01  171.02 True    33.07371  118.40520  140.26681  146.74418  147.90625 False 
 7869917 1525.01 1525.02 True   225.97845   14.45097   89.74260  121.88812  137.54637 False 
 7871954 1515.01 1515.02 True   270.91326  345.87865  354.70711  349.86837  341.50492 False 
 7898352 1486.02 1486.01 True    20.46384   24.50918   24.73482   24.21926   23.54117 False 
 7906892 4773.01 4773.02 True   418.77640  135.11672   39.75832    4.79164   29.16952 True  
 7907423  899.02  899.03 False  276.19931  320.52791  320.77103  312.85961  303.41310 False 
 7907423  899.01  899.03 True    32.19505  130.69010  156.18078  163.91775  165.49113 False 
 7907423  899.02  899.01 True    28.88244  122.50456  146.80791  154.23698  155.79925 False 
 7908367 6166.02 6166.01 True    19.24467   38.70626   55.34255   61.55718   63.96460 False 
 7939330 1581.01 1581.02 True    72.19493   82.60160   82.34315   80.16570   77.66268 False 
 7977197  459.02  459.01 True    55.99823   88.96484   95.55629   96.17712   94.94906 False 
 8008067  316.03  316.01 True    21.39732   87.53749  104.66420  109.86929  110.93444 False 
 8008067  316.03  316.02 False  339.95845  334.85409  318.87486  303.60119  290.26415 False 
 8008067  316.01  316.02 True   281.08522  289.05012  279.16261  267.66457  256.98640 False 
 8008206  569.02  569.01 True   426.89396  431.26164  414.13649  395.95692  379.51812 False 
 8013439 2352.02 2352.03 True   468.44495   28.97198  111.02758  172.19654  202.96679 False 
 8013439 2352.03 2352.01 True   255.83399   81.69968  184.76496  227.21977  246.81918 False 
 8013439 2352.02 2352.01 False  186.46198  425.81048  483.11059  497.20024  496.82436 False 
 8017703  518.02  518.03 True   197.90589  219.34876  216.70741  210.08110  203.01662 False 
 8017703  518.01  518.02 True   177.54295  250.10101  262.27893  261.28170  256.47215 False 
 8017703  518.01  518.03 False  304.53852  302.31004  288.63522  275.17038  263.29009 False 
 8022244  519.01  519.02 True    63.05989   97.98306  104.80531  105.30025  103.85426 False 
 8022489 2674.03 2674.02 True   384.10116  453.16364  455.52507  445.21101  432.28659 False 
 8022489 2674.03 2674.01 False   65.61404   62.86944   59.30533   56.19417   53.56962 False 
 8022489 2674.02 2674.01 True    55.05877   54.65733   52.18540   49.75117   47.60332 False 
 8037145  520.02  520.01 True    42.71323  102.42104  116.87822  120.55852  120.61225 False 
 8037145  520.02  520.03 False  207.38541  239.32671  239.14284  233.07791  225.94647 False 
 8037145  520.02  520.04 False  618.63985  639.30249  618.39578  593.38045  569.96866 False 
 8037145  520.01  520.04 False  356.45526  435.32019  441.54220  433.34119  421.77037 False 
 8037145  520.03  520.04 True     4.25159  154.68657  198.23156  213.16327  217.88296 True  
 8037145  520.01  520.03 True     2.87750   80.21746  101.19440  108.24489  110.34959 True  
 8056665   89.01   89.02 True    49.68254  103.09132  115.53092  118.32338  117.92619 False 
 8077137  274.01  274.02 True   245.43226    5.55322   84.55954  118.53139  135.24697 False 
 8105398 5475.02 5475.01 True   373.26298  361.54369  342.33073  324.99340  310.17454 False 
 8120608  571.01  571.04 False  167.57271  240.32712  252.98641  252.44145  248.02437 False 
 8120608  571.04  571.05 True   415.72248  457.98432  451.67704  437.49973  422.58033 False 
 8120608  571.03  571.02 False  177.77013  234.98434  242.96630  240.53555  235.27746 False 
 8120608  571.03  571.04 False  338.44155  373.26482  368.24400  356.74095  344.60697 False 
 8120608  571.01  571.02 True    34.49204   69.84220   99.78731  110.96927  115.29753 False 
 8120608  571.02  571.04 True    82.58915   45.69863   84.24262   99.74094  106.62186 False 
 8120608  571.03  571.05 False  692.89047  673.62385  638.63750  606.68495  579.24789 False 
 8120608  571.01  571.05 False  628.11319  623.22647  594.94274  567.14446  542.63292 False 
 8120608  571.02  571.05 False  533.27552  549.44179  530.97108  509.25490  489.02649 False 
 8120608  571.03  571.01 True    30.85147   86.51410  119.85830  132.09084  136.65128 False 
 8121310  317.02  317.01 True     7.44556   45.30777   60.01975   65.23846   67.03912 False 
 8150320  904.04  904.03 False  313.21959  324.62751  314.30056  301.72301  289.89666 False 
 8150320  904.02  904.03 True   102.07047    1.52759   34.17145   48.22713   55.15641 True  
 8150320  904.01  904.03 False  382.60706  378.61167  361.10507  344.07759  329.11751 False 
 8150320  904.05  904.02 True    89.75021  147.71679  159.68070  161.15170  159.33045 False 
 8150320  904.04  904.02 False  247.25008  270.25330  265.92042  257.29069  248.35631 False 
 8150320  904.01  904.02 False  335.03714  338.55253  325.13616  310.87650  297.97743 False 
 8150320  904.04  904.05 True    39.44500  132.02919  155.59616  162.46908  163.59178 False 
 8150320  904.01  904.05 False  263.15144  306.07509  306.49475  299.02101  290.04051 False 
 8150320  904.01  904.04 True    18.86148  123.94999  151.81164  160.74084  163.02054 False 
 8150320  904.05  904.03 False  188.73065  227.77384  230.32798  225.73411  219.53002 False 
 8158127 1015.02 1015.03 False  239.87920  288.84681  291.91397  286.01416  278.10985 False 
 8158127 1015.01 1015.03 True    44.55858   67.55131  100.04975  112.39140  117.33308 False 
 8158127 1015.02 1015.01 True    29.76627   77.23632   88.91024   92.01874   92.22413 False 
 8160953 1858.02 1858.01 True    84.46617   19.15543    2.28728   12.02418   17.17319 True  
 8164257 2073.02 2073.03 True    80.25443  144.32287  158.35897  160.80951  159.53157 False 
 8164257 2073.03 2073.01 True    96.33518  145.10684  154.27959  154.61078  152.27053 False 
 8164257 2073.02 2073.01 False  252.05520  266.25861  259.31873  249.66334  240.29035 False 
 8167996 1867.01 1867.03 True    12.02180  145.46263  181.35302  193.21058  196.56816 False 
 8167996 1867.03 1867.02 True    76.42775  130.36970  141.80721  143.48478  142.06512 False 
 8167996 1867.01 1867.02 False  210.91655  235.00337  232.52508  225.57766  218.08412 False 
 8168187 2209.01 2209.02 True    13.37388   96.40666  126.93156  137.69946  141.36439 False 
 8193178  572.02  572.01 True    15.29518   63.90160   76.50645   80.35038   81.14983 False 
 8212002 2593.02 2593.01 True   276.91249   29.61535  125.12583  165.62151  185.15026 False 
 8216763 4838.02 4838.01 True    46.52440  276.15883  336.81299  356.09353  360.86901 False 
 8218379 1920.02 1920.01 True    78.67870   28.65080   61.30903   74.69256   80.82114 False 
 8222813 1069.02 1069.01 True   106.14980  137.99869  142.13334  140.46712  137.26109 False 
 8226050 1910.02 1910.01 True    24.92605   65.88566   91.73102  101.24188  104.81145 False 
 8226994  906.01  906.02 True    63.54494  129.64800  144.95615  148.32291  147.75162 False 
 8226994  906.03  906.02 False  192.82845  230.23190  232.16285  227.23844  220.82836 False 
 8226994  906.03  906.01 True    46.93505   38.07357   63.28003   73.21063   77.46787 False 
 8240797 1809.02 1809.01 True   103.94789  179.16633  195.22782  197.68139  195.80364 False 
 8247638  907.03  907.02 False  202.72563  220.15102  216.20677  208.99789  201.63127 False 
 8247638  907.03  907.01 True   119.60147  157.68936  162.94899  161.27603  157.72685 False 
 8247638  907.02  907.04 True   112.27472  152.19153  158.26452  157.08021  153.86773 False 
 8247638  907.01  907.04 False  205.40142  224.64506  221.08206  213.92538  206.50705 False 
 8247638  907.03  907.04 False  311.46852  307.16635  292.62840  278.66946  266.46085 False 
 8247638  907.01  907.02 True    23.93661   43.80548   63.31438   70.64171   73.51178 False 
 8277797 1820.02 1820.01 True   124.52768  220.82063  241.74879  245.26175  243.18942 False 
 8278685 4435.01 4435.02 True   158.92255   64.35536  132.09043  159.72531  172.29020 False 
 8280511 1151.03 1151.04 False  596.47447  805.45715  836.88021  830.30257  813.14754 False 
 8280511 1151.02 1151.04 False  214.25475  508.08628  579.05830  596.99304  597.10009 False 
 8280511 1151.03 1151.05 False  731.33016  882.18247  891.95976  874.11773  850.06430 False 
 8280511 1151.04 1151.05 True   708.38146  237.92793   79.18108    4.69204   36.27583 True  
 8280511 1151.01 1151.04 True   262.81103  136.92419  257.25908  305.78883  327.44147 False 
 8280511 1151.02 1151.01 True   280.19986   43.12336   33.58000   67.77494   85.44096 False 
 8280511 1151.03 1151.02 True   403.70446   60.09054   50.97828  100.43476  125.94596 False 
 8280511 1151.01 1151.05 False   49.96997  352.07726  432.35612  458.21083  464.92949 False 
 8280511 1151.03 1151.01 False    4.33670  171.50101  219.66030  236.16368  241.37098 True  
 8280511 1151.02 1151.05 False  428.25359  646.38579  687.52296  689.11773  678.75207 False 
 8282651 2193.01 2193.02 True    61.72867   67.52230  105.43401  120.11354  126.21266 False 
 8292840  260.01  260.03 True    24.73327  170.15332  208.76656  221.18218  224.38983 False 
 8292840  260.01  260.02 False  294.41895  303.85530  293.79713  281.85513  270.70177 False 
 8292840  260.03  260.02 True   193.20351  225.10865  225.52342  220.07254  213.49034 False 
 8332521 4567.02 4567.01 True    32.29360   45.38405   47.56984   47.37850   46.50061 False 
 8344004  573.02  573.01 True    79.44605  120.96623  128.88524  129.27889  127.38615 False 
 8355239  574.02  574.01 True     8.39858   56.58470   74.67423   81.06915   83.25726 False 
 8394721  152.03  152.04 False  205.12788  224.49230  220.97399  213.84043  206.43616 False 
 8394721  152.03  152.02 True     3.07542   50.26149   63.00315   67.24728   68.48017 True  
 8394721  152.03  152.01 False   41.01090   50.89461   51.83149   50.96311   49.65508 False 
 8394721  152.02  152.04 False   90.63336  135.41438  143.74303  143.95219  141.71881 False 
 8394721  152.01  152.04 True    71.86060    8.99242   34.13461   44.76477   49.87006 False 
 8394721  152.02  152.01 True     3.97045   15.89866   21.48984   23.50619   24.22964 True  
 8395660  116.03  116.02 False  243.47551  259.59007  253.53973  244.43517  235.44985 False 
 8395660  116.03  116.01 True    29.96850  102.89937  121.51100  126.97300  127.90019 False 
 8395660  116.04  116.02 True    26.29124   49.70877   71.57168   79.76771   82.96578 False 
 8395660  116.03  116.04 False  515.67734  637.99863  649.24493  638.14417  621.64069 False 
 8395660  116.01  116.04 True   123.91021  140.39295  217.81853  247.73557  260.11761 False 
 8395660  116.01  116.02 False  116.73215  160.98243  168.04645  167.07016  163.80891 False 
 8410727 1148.01 1148.02 True    63.87885  219.28226  258.93960  270.57730  272.55215 False 
 8456679  102.01  102.02 True   158.33335  382.11147  436.37048  450.24006  450.50940 False 
 8463346 2529.01 2529.02 True   144.15285  180.03263  183.63641  180.68973  176.12465 False 
 8478994  245.03  245.02 True   336.86576   76.80907  204.12453  257.17160  282.09712 False 
 8478994  245.02  245.01 True    25.43121   70.05818   97.20141  107.16827  110.89148 False 
 8478994  245.03  245.01 False  127.22510  188.82635  200.17396  200.35072  197.17956 False 
 8480285  691.03  691.01 False   45.48458   75.82830   82.15527   82.99046   82.09517 False 
 8480285  691.03  691.02 True   173.56553    4.46514   49.11715   72.36281   83.94329 True  
 8480285  691.02  691.01 True    15.15091   28.65327   41.25430   45.97814   47.82132 False 
 8494142  370.02  370.01 True    12.36641   34.23159   47.47537   52.33720   54.15240 False 
 8505920 2094.01 2094.02 True   230.90636  267.38529  267.43020  260.76229  252.84825 False 
 8544992 2466.01 2466.02 True   445.07893  534.33736  539.59240  528.49749  513.78583 False 
 8557374  692.01  692.02 True     7.65783   83.98377  109.31461  118.15070  121.07402 False 
 8558011  577.02  577.01 True   480.71799  461.97027  436.22919  413.56170  394.37204 False 
 8559644  139.02  139.01 True   100.02382   96.01820   90.63362   85.90744   81.91161 False 
 8561063  961.02  961.01 True   109.85672  187.67903  204.19740  206.63531  204.60291 False 
 8561063  961.02  961.03 False  276.76903  334.56448  338.45727  331.77052  322.68783 False 
 8561063  961.01  961.03 True   139.24618   10.90038   57.83901   77.83201   87.53769 False 
 8564587 1270.01 1270.02 True     5.09480  100.78411  126.67211  135.32856  137.87306 False 
 8581240 3111.02 3111.01 True   250.17779  498.58087  555.61745  567.77334  565.18470 False 
 8609450 1278.03 1278.04 True   209.33653    8.25838   55.58313   83.35304   97.23787 False 
 8609450 1278.03 1278.01 False   67.68927  114.74396  124.67738  126.09637  124.81840 False 
 8609450 1278.04 1278.02 False   88.46902  121.41853  126.61209  125.81772  123.32926 False 
 8609450 1278.01 1278.02 True    24.82429   33.27517   50.19139   56.66271   59.29088 False 
 8609450 1278.03 1278.02 False  141.59829  162.75365  162.44982  158.24818  153.36026 False 
 8609450 1278.04 1278.01 True    24.69785   42.86583   62.35872   69.70264   72.59713 False 
 8611832 2414.01 2414.02 True     1.24839   91.14090  115.61241  123.89847  126.42610 True  
 8612275 2111.01 2111.02 True    35.59713  130.16913  154.44352  161.66839  162.99735 False 
 8613535 2263.02 2263.01 False  104.99896  147.32907  154.37265  153.72901  150.86799 False 
 8613535 2263.03 2263.01 True    10.76061   57.26694   76.28837   83.06858   85.43558 False 
 8613535 2263.02 2263.03 True   123.28535   49.94591  102.49783  123.93782  133.68575 False 
 8616637  579.01  579.02 True    40.49134  105.86916  147.53757  162.88000  168.64539 False 
 8628758 1279.02 1279.01 True   130.32434    2.70100   37.70988   55.22471   63.93877 True  
 8644288  137.03  137.02 False   58.29966   69.69385   70.30102   68.82012   66.88456 False 
 8644288  137.03  137.01 True    10.68320   39.71333   47.17513   49.40352   49.82092 False 
 8644288  137.01  137.02 True     2.80090   22.15699   29.08634   31.52393   32.34783 True  
 8644365 3384.01 3384.02 True    36.46879  124.86386  170.44448  187.00093  193.03930 False 
 8680979 1891.02 1891.01 True    10.90606   68.06268   90.07541   97.87709  100.56328 False 
 8689373  921.03  921.01 True    65.22358  108.80029  117.89062  119.09426  117.81230 False 
 8689373  921.03  921.02 False  127.03142  146.18387  145.95862  142.20532  137.82522 False 
 8689373  921.01  921.02 True    25.33543   27.64090   43.18133   49.19956   51.70075 False 
 8692861  172.01  172.02 True   387.55257  384.73765  367.34092  350.20766  335.08952 False 
 8738735  693.02  693.01 True    30.11127   61.90741   88.30455   98.15313  101.95848 False 
 8753657  321.01  321.02 True    61.85148  262.17125  353.22715  385.98337  397.66886 False 
 8753896 2473.01 2473.03 True   353.47422  414.99865  416.61760  406.93749  394.98541 False 
 8760040 2963.02 2963.01 True   119.80198  241.03942  268.97587  275.00897  273.83484 False 
 8773015 4301.02 4301.01 True   194.43584  395.15349  441.57194  451.73020  449.93787 False 
 8780959 3741.03 3741.04 True    21.17946   69.32858   94.93033  104.24991  107.66540 False 
 8804283 1276.03 1276.01 False  100.85888  150.81333  160.11468  160.35867  157.87679 False 
 8804283 1276.02 1276.01 True    46.78077   35.94817   60.52606   70.23842   74.42435 False 
 8804283 1276.03 1276.02 True    99.94290   77.65237  130.39336  151.22204  160.18932 False 
 8804845 2039.02 2039.01 True   499.26365  532.23334  519.80641  501.12998  482.70281 False 
 8806123  523.02  523.01 True    23.87580    5.72155    0.25585    2.97967    4.42633 False 
 8822216  581.01  581.02 True   358.54350  353.03936  336.15363  320.03377  305.96415 False 
 8827575 3052.01 3052.02 True   205.46981   18.23812   88.08771  117.78893  132.17223 False 
 8838950 2421.01 2421.02 True   105.21863  124.02653  191.08535  216.93589  227.58802 False 
 8874090 1404.01 1404.02 True   214.62235   29.67676   29.99015   56.49337   70.12098 False 
 8883329 2595.01 2595.02 True   201.15178   44.58743  120.26248  151.81982  166.66693 False 
 8890150 2650.02 2650.01 True   325.67602  371.31642  369.79453  359.85085  348.52218 False 
 8890783  464.02  464.01 True    73.16632   74.69297   71.97013   68.92648   66.13130 False 
 8890924 4269.02 4269.01 True   132.39605  144.93260  142.67218  138.07149  133.29364 False 
 8934103 4009.02 4009.01 True    34.73941  102.32357  119.27176  124.02999  124.61884 False 
 8950568 2038.03 2038.04 True   273.45209   42.28717   32.51382   65.86651   83.10130 False 
 8950568 2038.02 2038.04 False    5.15482  174.47187  220.44489  235.93005  240.58221 False 
 8950568 2038.01 2038.04 False  251.71840  366.30085  386.76150  386.43413  379.95081 False 
 8950568 2038.02 2038.03 True   270.02417   32.24546   44.21286   78.02996   95.32127 False 
 8950568 2038.01 2038.03 False   53.05615  219.11434  262.14295  275.24039  277.94051 False 
 8950568 2038.01 2038.02 True   131.23830    1.75175   43.66603   61.71859   70.62190 True  
 8962094  700.02  700.03 True   175.17463   26.79852   89.41841  115.78413  128.36909 False 
 8962094  700.03  700.01 True    16.41305   93.77038  114.17129  120.63413  122.21413 False 
 8962094  700.02  700.04 False  436.66562  464.10786  452.85879  436.39472  420.23802 False 
 8962094  700.02  700.01 False  139.58665  189.60071  197.25662  195.82013  191.83728 False 
 8962094  700.03  700.04 False  325.13706  377.33750  377.62849  368.31693  357.19717 False 
 8962094  700.01  700.04 True    48.35207  161.99594  190.92637  199.36549  200.74609 False 
 8972058  159.02  159.01 True   160.14485  201.78658  206.27621  203.16792  198.14745 False 
 8973285 4782.02 4782.01 True    74.59426   62.28051  102.82422  118.77121  125.58800 False 
 8978528 1874.02 1874.01 True    54.04783  104.36338  115.77177  118.08718  117.43197 False 
 9002278  701.02  701.03 False  423.36026  417.06275  397.17947  378.16421  361.55688 False 
 9002278  701.05  701.03 False  348.76765  359.02894  346.86389  332.63237  319.39385 False 
 9002278  701.02  701.04 False  610.63813  589.51483  557.55113  529.00716  504.70838 False 
 9002278  701.05  701.04 False  552.80700  544.52162  518.54181  493.70665  472.01968 False 
 9002278  701.01  701.04 False  511.80150  512.61892  490.88202  468.67661  448.84156 False 
 9002278  701.01  701.03 True   295.87731  317.87971  311.18732  300.34775  289.49790 False 
 9002278  701.05  701.01 True   102.81301    7.55691   22.84289   36.15692   42.87595 False 
 9002278  701.03  701.04 True    39.63516  145.26867  172.38768  180.46306  181.95233 False 
 9002278  701.02  701.01 False  117.00035  163.46013  171.11545  170.33248  167.12415 False 
 9002278  701.02  701.05 True   134.25266  506.05906  601.73742  630.38817  635.83550 False 
 9002538 3196.01 3196.02 True   712.71835  129.77672   59.84597  144.96069  189.32043 False 
 9006186 2169.03 2169.01 True   663.31927  203.51109   49.60205   21.93750   60.85185 False 
 9006186 2169.02 2169.03 True   914.05839  251.85124   31.96389   69.27059  123.71407 False 
 9006186 2169.02 2169.01 False  243.33368  123.24201  233.69437  278.29957  298.24622 False 
 9006449 1413.02 1413.03 True    51.22143    8.82326   27.40281   35.20381   38.91197 False 
 9006449 1413.01 1413.03 False   52.43501   89.46903   97.32306   98.47640   97.50315 False 
 9006449 1413.01 1413.02 True    37.72048   25.36114   44.18996   51.68497   54.95631 False 
 9020160  582.03  582.02 True    43.80851   57.23114   86.67714   97.95901  102.55434 False 
 9020160  582.01  582.02 False  129.95786  192.42315  203.88923  204.02718  200.77475 False 
 9020160  582.01  582.03 True   113.58324   58.86937  110.79257  131.73793  141.08709 False 
 9022166 2175.01 2175.02 True    46.67045   78.83038   85.60198   86.55405   85.66479 False 
 9026749 2564.02 2564.01 True   146.69342  184.17948  188.11249  185.20423  180.58661 False 
 9071593 2257.01 2257.02 True    45.56367   80.43375  116.76420  130.43812  135.81678 False 
 9093086 6191.01 6191.02 True   383.74742  102.42024    9.20120   33.60736   56.55924 False 
 9100953 4500.01 4500.03 True    95.91783   60.74264  107.59935  126.31042  134.52159 False 
 9100953 4500.01 4500.02 False  280.37504  316.45211  314.26483  305.40602  295.56102 False 
 9100953 4500.03 4500.02 True   146.54019  212.32723  223.98808  223.71232  219.91167 False 
 9101496 1915.01 1915.02 True   332.20944  340.56755  328.59372  314.90648  302.25590 False 
 9117416 3425.03 3425.01 True    92.81445  164.74608  180.38856  183.02185  181.48191 False 
 9117416 3425.02 3425.03 True    99.26061  213.74671  240.72259  247.02355  246.45298 False 
 9117416 3425.02 3425.01 False  302.04073  327.52627  321.51973  310.73500  299.74582 False 
 9141746  929.02  929.01 True     4.76118   13.16343   15.25150   15.82380   15.87985 True  
 9146018  584.03  584.02 False  118.61766  161.72847  168.40071  167.23661  163.86954 False 
 9146018  584.03  584.01 True    71.15754    5.17655   29.05569   39.23597   44.18448 False 
 9146018  584.01  584.02 True    18.37116   83.73566  100.78059  106.04546  107.20580 False 
 9205938 2162.01 2162.02 True    48.95050  101.53282  144.68901  160.78223  166.99399 False 
 9209624 2443.01 2443.02 True   122.82066  114.80359  184.90370  212.29798  223.87320 False 
 9285265 3410.01 3410.02 True   151.84313  192.05951  196.51646  193.63734  188.89814 False 
 9334289  934.01  934.03 False  112.36221  155.46010  162.39722  161.50425  158.37953 False 
 9334289  934.01  934.02 True    20.59263   98.28279  118.59516  124.90692  126.33429 False 
 9334289  934.02  934.03 True    85.16571    1.78136   29.15705   40.93186   46.72805 True  
 9334893 2298.03 2298.02 False  759.90491  767.04127  736.38295  703.96265  674.68196 False 
 9334893 2298.03 2298.01 True   507.89205  545.61921  534.12002  515.50936  496.88374 False 
 9334893 2298.01 2298.02 True    33.97447  149.39497  200.88079  219.37327  225.94637 False 
 9347899  935.01  935.02 True     2.11379   25.89308   32.29001   34.40428   35.00371 True  
 9347899  935.04  935.02 False   60.70709   71.47927   71.81344   70.17003   68.12322 False 
 9347899  935.04  935.03 False  137.34396  142.36467  137.84143  132.32800  127.14278 False 
 9347899  935.01  935.03 False   84.27265  101.07465  102.04279   99.93291   97.14453 False 
 9347899  935.02  935.03 True     3.92234   38.56129   47.84342   50.88654   51.72700 True  
 9347899  935.04  935.01 True     7.38437   28.79858   34.32411   35.98949   36.31664 False 
 9349757 3348.02 3348.01 True    10.98869  107.30377  133.10960  141.56752  143.90127 False 
 9351316 2078.01 2078.02 True   163.64640  170.60806  165.48580  159.00738  152.85722 False 
 9364290 2374.01 2374.02 True    56.86187  145.94193  167.80557  173.59513  173.94161 False 
 9388479  936.02  936.01 True   199.65511  204.26953  196.96185  188.69801  181.08341 False 
 9411166 1922.01 1922.03 True   189.47063  182.46694  172.42651  163.52810  155.97572 False 
 9412760 1977.02 1977.01 True   259.96009   82.30781   22.68541    5.11490   20.29266 False 
 9415172  938.03  938.01 True    35.09397   32.14733   51.99833   59.76493   63.05356 False 
 9415172  938.02  938.01 False  233.64103  241.22591  233.27041  223.80260  214.95443 False 
 9415172  938.02  938.03 True   397.18874  442.78419  438.18164  425.12049  411.01575 False 
 9451706  271.03  271.02 True     5.87869   86.08597  107.71642  114.90229  116.97271 False 
 9451706  271.03  271.01 False  140.99810  188.68548  195.64605  193.93224  189.82794 False 
 9451706  271.02  271.01 True    64.72584   28.63014   56.87734   68.35694   73.54370 False 
 9455556 1396.02 1396.01 True    31.40871   42.99606   64.64332   72.91413   76.26506 False 
 9458613  707.04  707.01 True    26.95644   11.73409   23.44652   28.20986   30.36456 False 
 9458613  707.05  707.03 False  147.02573  163.03717  161.09707  156.18189  150.93597 False 
 9458613  707.03  707.02 True    87.86181   25.72658    5.00454    4.58556    9.77531 True  
 9458613  707.01  707.03 True    69.10774    5.11688   15.30674   24.25255   28.76781 False 
 9458613  707.05  707.01 False   70.16747   87.29749   88.96033   87.49495   85.26328 False 
 9458613  707.05  707.04 True    38.80340   97.10165  111.34203  115.06176  115.22681 False 
 9458613  707.05  707.02 False  149.23333  158.73587  154.92524  149.31004  143.79194 False 
 9458613  707.04  707.02 False   66.24559   94.17055   98.94682   98.65376   96.88361 False 
 9458613  707.01  707.02 False   10.52319   34.44365   47.16333   51.79357   53.49051 False 
 9458613  707.04  707.03 False   34.75220   75.68721   85.36426   87.64936   87.47402 False 
 9466668  939.01  939.04 False  173.61989  244.19379  255.99871  254.98818  250.27398 False 
 9466668  939.03  939.02 False  231.88694  297.90542  305.96743  301.99758  294.89201 False 
 9466668  939.03  939.04 False  363.85082  392.19540  384.31679  371.10643  357.80089 False 
 9466668  939.03  939.01 True    20.61126  132.30712  161.89636  171.36243  173.76358 False 
 9466668  939.01  939.02 True    74.50378   59.53030   99.29511  114.97460  121.70647 False 
 9466668  939.02  939.04 True    40.64274   77.49527  111.47033  124.20081  129.16330 False 
 9471268 1835.02 1835.01 True     8.83948  125.73503  157.24798  167.70897  170.71588 False 
 9471268 1835.02 1835.03 False  197.46700  289.80521  306.52480  306.49542  301.47963 False 
 9471268 1835.01 1835.03 True   185.24099    7.94553   48.37354   72.88785   85.15620 False 
 9471974  119.01  119.02 True    30.08532   37.30873   37.98860   37.34904   36.38870 False 
 9474756 3495.02 3495.01 True   141.98063  249.76757  273.08275  276.90233  274.48220 False 
 9475552 2694.01 2694.02 True   477.13859  502.92117  489.48272  471.10268  453.32802 False 
 9480189  941.01  941.03 True    70.12691   88.28039   90.22421   88.85555   86.65478 False 
 9480189  941.02  941.03 False  136.49829  139.91801  134.99426  129.36910  124.17081 False 
 9480189  941.02  941.01 True    40.56235   66.00429   71.20512   71.79980   70.95503 False 
 9489524 2029.02 2029.01 True   140.26743   45.91506  102.72907  126.11001  136.88801 False 
 9489524 2029.04 2029.01 False  282.26029  374.64595  387.74026  384.02381  375.71930 False 
 9489524 2029.03 2029.02 True   355.61022   26.09975   79.05769  125.11184  148.35276 False 
 9489524 2029.04 2029.02 False   48.71526  288.46962  351.79077  371.91484  376.89535 False 
 9489524 2029.03 2029.01 False  101.20096  233.77994  265.60878  273.50396  273.37659 False 
 9489524 2029.04 2029.03 True   542.75694   59.10474   96.13660  164.63978  199.55947 False 
 9517393 2076.01 2076.02 True    37.21357   46.18248   47.03272   46.24478   45.05788 False 
 9518318 1978.01 1978.02 True   131.11619  166.96855  171.12421  168.74253  164.68251 False 
 9529744 1806.03 1806.02 True    41.21812  183.40370  220.42716  231.82502  234.30035 False 
 9530945  708.02  708.01 True    21.14670   60.52121   70.35628   73.08892   73.39676 False 
 9579641  115.01  115.02 True   302.72649   80.61331    7.02580   26.76152   44.87279 False 
 9579641  115.03  115.02 False   22.52925  172.43900  212.37171  225.29984  228.72167 False 
 9579641  115.03  115.01 True    74.69807   13.09380   40.25084   51.64834   57.06257 False 
 9590976  710.01  710.02 True   126.19686   30.22922   78.32117   98.32869  107.70800 False 
 9590976  710.03  710.02 False   50.05382  167.35406  197.20902  205.91330  207.33265 False 
 9590976  710.03  710.01 True   163.18943   30.72154   12.42122   31.81631   41.94441 False 
 9597345  711.01  711.03 True    73.25960  117.78569  126.79024  127.73212  126.16555 False 
 9597345  711.02  711.03 False  314.12045  305.17790  289.26014  274.75522  262.31072 False 
 9597345  711.02  711.01 True   227.05071  229.77828  220.78036  211.14878  202.41713 False 
 9602613 2612.01 2612.02 True   447.42604  175.49361  364.64044  441.91492  477.12669 False 
 9634821 2037.02 2037.03 True   100.16630   14.38681   49.93779   64.92701   72.09634 False 
 9634821 2037.02 2037.01 False  194.12802  195.40882  187.42879  179.09627  171.60059 False 
 9634821 2037.03 2037.01 True   167.87347  174.98251  169.71908  163.07031  156.76036 False 
 9636135 1498.02 1498.01 True    40.71964   89.07132  100.51578  103.22922  103.03488 False 
 9650808 1970.01 1970.02 True   187.85939  207.51297  204.81450  198.45955  191.73361 False 
 9663113  179.01  179.02 True    71.58088   69.94141   66.42279   63.15441   60.33001 False 
 9718066 2287.01 2287.02 True   154.43321  221.95959  331.27586  372.92163  389.70016 False 
 9729691 1751.01 1751.02 True    44.36624   96.10993  108.32337  111.19278  110.95415 False 
 9757613  250.02  250.04 True    64.15835  107.19537  116.18417  117.38411  116.12801 False 
 9757613  250.01  250.02 True    76.38311   12.14956    8.65244   17.93751   22.74201 False 
 9757613  250.03  250.02 False  128.58005  147.31389  146.90798  143.04842  138.59623 False 
 9757613  250.01  250.04 False  121.72273  151.98105  155.01356  152.52180  148.66594 False 
 9757613  250.03  250.04 False  249.33771  251.26681  241.09477  230.41885  220.79955 False 
 9757613  250.03  250.01 True    71.85958   94.42077   97.49278   96.45766   94.31596 False 
 9758089 1871.02 1871.01 True    78.37644  121.52665  129.93628  130.52773  128.72320 False 
 9775938  951.01  951.02 True    57.41969  107.83642  119.12774  121.30575  120.52260 False 
 9782691  590.01  590.02 True   177.62975  208.86943  209.77087  204.93626  198.93926 False 
 9821454 1529.02 1529.01 True   115.29381    3.43050   40.76858   56.80338   64.67922 True  
 9823457  954.01  954.02 True   159.25350  185.98831  186.44918  181.99660  176.58353 False 
 9823519 2793.02 2793.01 True    48.46601   91.40005  101.03406  102.90761  102.25744 False 
 9836563 4421.01 4421.02 True   717.66017  130.57346   60.39215  146.10661  190.77689 False 
 9839821 2012.01 2012.02 True   198.32778  223.63245  222.02657  215.74021  208.77002 False 
 9872283 1815.02 1815.01 True    37.70047   51.78090   77.81142   87.75498   91.78208 False 
 9873254  717.02  717.01 True   451.75522  450.09310  430.25613  410.43477  392.85852 False 
 9881662  327.01  327.02 True   637.21850  622.32420  590.91946  561.79625  536.64463 False 
 9883606 4383.02 4383.01 True   257.23611  143.54214  263.92238  312.30620  333.77243 False 
 9884104  718.02  718.03 True    18.16997  100.16659  121.75784  128.57463  130.21941 False 
 9884104  718.01  718.03 False  349.29935  357.78864  345.11733  330.69826  317.38833 False 
 9884104  718.01  718.02 True   178.30463  203.35968  202.54484  197.10702  190.90660 False 
 9886361 2732.02 2732.03 False  215.52058  263.80726  267.73379  262.83126  255.85258 False 
 9886361 2732.04 2732.03 True    37.65559  125.42647  147.75702  154.26126  155.31544 False 
 9886361 2732.01 2732.02 True    17.27748  115.84802  152.90953  166.01337  170.49876 False 
 9886361 2732.02 2732.04 True    81.68176  125.59075  185.64494  208.43213  217.54133 False 
 9886361 2732.01 2732.03 False  346.92780  366.04342  356.37302  343.04312  330.12973 False 
 9886361 2732.01 2732.04 False  357.00395  466.89272  481.55531  476.20888  465.50582 False 
 9892816 1955.01 1955.04 True    74.64239   62.54680  103.17835  119.15661  125.98428 False 
 9892816 1955.03 1955.01 True   400.67292  414.83919  401.51242  385.38352  370.24293 False 
 9892816 1955.03 1955.02 False  340.39591  334.02151  317.67701  302.26646  288.87604 False 
 9892816 1955.01 1955.02 False   67.59455  121.77926  133.66200  135.74665  134.67669 False 
 9892816 1955.04 1955.02 True    88.01767    0.71135   28.69558   40.75989   46.71780 True  
 9892816 1955.03 1955.04 False  549.65877  548.25950  524.29349  500.23429  478.86681 False 
 9896018 2579.02 2579.03 True   230.66657  357.63614  382.37959  384.11804  378.80651 False 
 9896018 2579.01 2579.03 False  373.85914  469.04143  478.96848  471.52376  459.74526 False 
 9896018 2579.01 2579.02 True   369.15408   97.92884    8.09204   33.14392   55.24007 False 
 9896558 1718.01 1718.02 True    36.02846  102.15957  118.65603  123.22332  123.72051 False 
 9904006 2135.03 2135.02 True    98.25451  224.38132  254.57626  262.00107  261.80313 False 
 9904006 2135.03 2135.01 False  212.99947  230.07379  225.59293  217.90420  210.12889 False 
 9904006 2135.02 2135.01 True    73.57183  121.59766  131.54363  132.79663  131.31824 False 
 9909735 1779.01 1779.02 True    48.97876   93.31036  103.30366  105.28456  104.65454 False 
 9941859  528.01  528.03 True    19.16151   83.53633  100.27733  105.41597  106.51728 False 
 9941859  528.01  528.02 False  228.24803  234.44827  226.34640  216.98491  208.30631 False 
 9941859  528.03  528.02 True   150.25129  173.76601  173.73460  169.37517  164.21911 False 
 9946525  398.03  398.01 False   62.88184   61.30159   58.17237   55.28820   52.80302 False 
 9946525  398.03  398.02 True    31.40573   67.97446   76.60385   78.62953   78.45891 False 
 9946525  398.02  398.01 True    52.96601   53.58696   51.48376   49.23550   47.19816 False 
 9947653 4647.02 4647.01 True   118.28836  166.20579  174.20354  173.49974  170.28320 False 
 9950612  719.04  719.02 False  763.08751  819.42690  802.05592  774.06225  746.06812 False 
 9950612  719.04  719.03 False  606.13058  618.24678  595.54511  570.28141  547.11008 False 
 9950612  719.02  719.03 True   129.35959   46.02789   99.42871  121.33320  131.37861 False 
 9950612  719.01  719.03 False  412.77665  467.81544  465.12045  452.25685  437.81791 False 
 9950612  719.01  719.02 True   350.54696  498.46612  523.78147  522.24469  512.88202 False 
 9950612  719.04  719.01 True    34.45933  132.84631  158.21035  165.83871  167.32115 False 
 9962455 2748.02 2748.01 True   147.65519  180.22191  182.77153  179.36498  174.56906 False 
 9963524  720.04  720.03 False  196.71170  212.14165  207.91103  200.77882  193.58836 False 
 9963524  720.01  720.03 False   98.17494  135.47904  141.44420  140.63131  137.89104 False 
 9963524  720.04  720.01 True     3.63789   54.33843   68.01480   72.56053   73.87231 True  
 9963524  720.04  720.02 False  117.62141  151.38063  155.54426  153.55587  149.95947 False 
 9963524  720.02  720.03 True    22.00799   41.97549   60.37619   67.27083   69.95835 False 
 9963524  720.01  720.02 True    31.69328   35.21227   54.82576   62.41316   65.56022 False 
 9967771 1875.02 1875.01 True   495.12160  490.64268  468.17649  446.20583  426.86620 False 
 9973109 2018.02 2018.01 True    49.95106   35.17115   60.53802   70.61046   74.98798 False 
10000941 4146.02 4146.01 True   637.35878  137.00289   26.85545  101.02722  140.09641 False 
10002866  723.03  723.02 True    49.17226   79.15105   85.22022   85.86100   84.81217 False 
10002866  723.01  723.02 False  142.11669  151.46277  147.91481  142.59492  137.34846 False 
10002866  723.01  723.03 True    36.05437   66.98434   73.87588   75.17600   74.66342 False 
10004738 1598.03 1598.01 True   123.07564  149.64265  151.61002  148.71687  144.70273 False 
10004738 1598.03 1598.02 False  257.09977  276.65278  270.95595  261.57730  252.16187 False 
10004738 1598.01 1598.02 True    64.92724   26.11245   53.73635   65.00981   70.13800 False 
10005758 1783.01 1783.02 True     4.94019   26.58506   32.27838   34.07157   34.50016 True  
10019643  471.02  471.01 True    93.12032  153.94915  166.54935  168.13919  166.26920 False 
10027323 1596.01 1596.02 True   266.43429  264.42253  252.44175  240.65589  230.26029 False 
10028792 1574.01 1574.02 True    25.34017   12.51832   23.93440   28.55018   30.61832 False 
10028792 1574.04 1574.02 False  155.48866  153.20500  145.91039  138.92932  132.83074 False 
10028792 1574.03 1574.02 False  165.59806  161.07022  152.72957  145.10017  138.54502 False 
10028792 1574.03 1574.01 False   51.70580   51.10095   48.71739   46.41026   44.38669 False 
10028792 1574.04 1574.01 True    46.91225   47.37152   45.48396   43.48425   41.67716 False 
10028792 1574.03 1574.04 True   193.26902   16.10004   81.51411  109.35378  122.85276 False 
10055126 1608.01 1608.02 True    42.60052  181.02895  216.96805  227.95712  230.27114 False 
10055126 1608.02 1608.03 True   415.62001  422.00638  405.91571  388.41425  372.47074 False 
10055126 1608.01 1608.03 False  489.25599  479.29593  455.58601  433.36216  414.09305 False 
10089911 4034.01 4034.02 True   100.67967   49.61497   94.93922  113.26696  121.48047 False 
10122538 2926.02 2926.04 False   26.11829   28.02373   27.42292   26.46266   25.50384 False 
10122538 2926.02 2926.05 False   25.91369   26.06038   24.98852   23.87398   22.87270 False 
10122538 2926.04 2926.05 True     0.15036    6.01625    7.61016    8.14787    8.31013 True  
10122538 2926.03 2926.05 False   11.69050   14.99459   15.39443   15.19205   14.83313 False 
10122538 2926.02 2926.03 False   14.93880   18.71343   19.10226   18.80212   18.33065 False 
10122538 2926.03 2926.04 True     3.48870    4.98919    7.45187    8.39035    8.76867 False 
10122538 2926.01 2926.03 True     4.82185    3.33944    5.77294    6.74008    7.16106 False 
10122538 2926.01 2926.04 False   11.58710   16.71832   17.62108   17.59272   17.29017 False 
10122538 2926.02 2926.01 True     3.20660   10.36404   12.17920   12.70368   12.78437 True  
10122538 2926.01 2926.05 False   18.93291   20.62926   20.27972   19.61287   18.92686 False 
10130039 1909.02 1909.01 True    97.06412  239.46883  274.15589  283.14282  283.45754 False 
10130039 1909.02 1909.03 False  455.99245  531.20382  532.15818  519.28484  503.74715 False 
10130039 1909.01 1909.03 True    11.86404  167.20667  216.57099  233.70205  239.29404 False 
10136549 1929.02 1929.01 True   128.47575  192.97844  205.06397  205.45548  202.31894 False 
10187017   82.04   82.02 True   238.80259   18.24068   52.18081   83.04127   98.62776 False 
10187017   82.05   82.04 True   831.35956  202.30194    4.99299   99.55150  149.83621 True  
10187017   82.05   82.03 False  775.33682  874.18986  867.89216  843.30970  816.05861 False 
10187017   82.05   82.02 False   17.18365  154.18112  201.67130  218.31898  223.89655 False 
10187017   82.01   82.06 True   713.55208  129.52407   60.43076  145.68258  190.10580 False 
10187017   82.05   82.01 False  108.54628  157.06520  165.64505  165.42118  162.59988 False 
10187017   82.04   82.01 False   37.31510  101.64661  117.59688  121.94119  122.33688 False 
10187017   82.02   82.06 False  139.42270  534.09896  635.79504  666.34419  672.24475 False 
10187017   82.04   82.06 False  683.81353  957.64055 1003.00758  998.64405  979.95843 False 
10187017   82.02   82.01 True    78.25083   11.73514   39.64322   51.39896   57.01392 False 
10187017   82.05   82.06 False 1019.35878 1218.69816 1229.34575 1203.46316 1169.62340 False 
10187017   82.02   82.03 False  286.04142  493.51302  537.84361  544.64046  539.48729 False 
10187017   82.04   82.03 False  588.75423  729.02669  742.03503  729.41842  710.59391 False 
10187017   82.01   82.03 False  188.26194  124.50015  217.90776  255.12247  271.39012 False 
10187017   82.06   82.03 True   636.69750  224.38731   84.57927   18.60565   17.91458 False 
10189546  427.01  427.02 True    37.34560   35.43114   56.88897   65.26719   68.80182 False 
10189546  427.01  427.03 False  199.06609  229.52539  229.29415  223.45389  216.60278 False 
10189546  427.02  427.03 True    84.58091  140.45474  152.06950  153.57136  151.89071 False 
10227020  730.02  730.01 True    36.81684    0.11126   11.76593   16.79502   19.28181 True  
10227020  730.04  730.03 False   38.11041   65.38209   71.18733   72.05852   71.36132 False 
10227020  730.02  730.03 False    0.20612   35.89216   45.61943   48.92148   49.93614 True  
10227020  730.01  730.03 True    67.34663   16.66456    0.05250    7.68683   11.75236 True  
10227020  730.04  730.01 False    0.14555   28.86838   36.69849   39.35712   40.17458 True  
10227020  730.04  730.02 True    82.16889   20.35367    0.03680    9.34936   14.30906 True  
10252275 3130.02 3130.01 True   216.67971  382.26430  418.14311  424.07326  420.41103 False 
10253547 2153.02 2153.01 True    51.59053  127.86119  146.45626  151.28682  151.47075 False 
10265898  732.01  732.03 False  444.53606  534.68349  540.20437  529.21558  514.55045 False 
10265898  732.02  732.03 True   187.17163   43.20844  114.09325  143.61691  157.48143 False 
10265898  732.01  732.02 True   203.27242  362.48223  397.19708  403.11945  399.79476 False 
10271806  733.02  733.04 True    65.00491   25.68571   53.21770   64.46215   69.58336 False 
10271806  733.01  733.04 False  120.89059  170.31431  178.61136  177.93403  174.65969 False 
10271806  733.03  733.01 True    11.03628   39.19551   53.37361   58.51469   60.38241 False 
10271806  733.03  733.04 False  239.51828  262.60787  258.63030  250.34518  241.71328 False 
10271806  733.03  733.02 False  114.81752  147.08014  150.95576  148.95058  145.42008 False 
10271806  733.01  733.02 True    10.25166   49.77504   66.59179   72.60750   74.72547 False 
10272442  734.01  734.02 True    51.15371   79.34309   84.83904   85.22754   84.05055 False 
10285631  331.02  331.01 True    21.18677   25.71798   39.42390   44.69819   46.86442 False 
10290666  332.01  332.02 True   564.53982  182.84021   54.47962    5.51250   38.35564 False 
10328393 1905.02 1905.03 True    45.28700  205.54104  247.31948  260.21663  263.05187 False 
10328393 1905.01 1905.02 True    36.83939  222.80754  271.96394  287.61466  291.51458 False 
10328393 1905.01 1905.03 False  431.14177  505.74001  507.59336  495.74501  481.15399 False 
10337517 1165.02 1165.01 True    76.21567   30.28995   62.61772   75.81758   81.82699 False 
10337517 1165.02 1165.03 False  304.47131  550.44505  604.48928  614.05610  609.29118 False 
10337517 1165.01 1165.03 True   324.33676   61.22593  180.33405  230.22737  253.86114 False 
10350571 1175.02 1175.01 True    19.72046   41.92625   59.59126   66.16951   68.70131 False 
10358759  738.01  738.02 True   137.04777   40.89457    8.78109    6.10658   14.17966 False 
10386922  289.01  289.02 True    58.38802   59.51307   57.31476   54.87722   52.64394 False 
10397751 2859.04 2859.03 False  447.55619   20.05892  115.77707  174.92551  204.54207 False 
10397751 2859.02 2859.03 False   87.19024  395.97928  476.48409  501.33837  506.80432 False 
10397751 2859.02 2859.05 False  348.85510  585.00851  634.46910  641.19253  634.42405 False 
10397751 2859.04 2859.05 False   87.75705  245.31978  339.95742  374.68150  387.63162 False 
10397751 2859.01 2859.03 True   742.13083  249.24100   82.92485    4.88485   38.03550 True  
10397751 2859.02 2859.04 True   479.05278   44.22318   94.96469  156.16465  187.21343 False 
10397751 2859.01 2859.05 False  328.27266   58.19617  177.72039  227.86913  251.68159 False 
10397751 2859.03 2859.05 True   679.15284  214.79221   58.96178   13.68948   53.34864 False 
10397751 2859.02 2859.01 False  173.22908  132.91962  223.87790  259.82455  275.31940 False 
10397751 2859.04 2859.01 True   677.95539  259.76262  116.57940   48.26382    9.97416 False 
10404582 2147.02 2147.01 True   138.08738  175.76092  180.11434  177.59814  173.31981 False 
10426656 1161.03 1161.02 False  134.11682  170.36449  174.49925  172.02362  167.85849 False 
10426656 1161.03 1161.01 True     5.45674   75.19296   93.98473  100.21745  102.00416 False 
10426656 1161.01 1161.02 True    28.31168   43.99345   64.93498   72.87616   76.04674 False 
10460984  474.04  474.01 True    25.01218   95.53802  113.70615  119.16079  120.21136 False 
10460984  474.01  474.02 True    85.78676  149.40920  163.08624  165.25454  163.74916 False 
10460984  474.04  474.02 False  254.21767  280.45017  276.69936  268.06591  258.95373 False 
10468940 1163.01 1163.02 True   141.30779  234.08525  253.33432  255.79058  252.96642 False 
10489206  251.01  251.02 True   359.33419   65.88499   29.59376   72.46420   94.81620 False 
10538176 1301.01 1301.02 True    97.91899  146.52147  155.58010  155.82664  153.42009 False 
10545066  337.01  337.02 True   381.27595  401.69968  390.91238  376.20851  361.99986 False 
10552611  338.02  338.01 True    64.94544  189.00180  220.06107  228.74388  229.77903 False 
10554999  534.02  534.01 True    43.90917  106.96132  122.27961  126.21814  126.32131 False 
10577994  475.01  475.02 True    21.49111   61.56254   85.14391   93.78542   96.99939 False 
10586004  275.01  275.02 True   222.93080  251.21465  249.36593  242.28488  234.44545 False 
10600261  597.01  597.03 True   101.65255  147.20201  155.26751  155.06824  152.42933 False 
10600261  597.02  597.03 False  337.72854  330.87155  314.50983  299.17063  285.86988 False 
10600261  597.02  597.01 True   234.09785  245.05598  238.00119  228.82647  220.05724 False 
10601284  749.01  749.03 True   194.33663    6.28675   69.36057   96.43528  109.72506 False 
10601284  749.02  749.01 True   114.16218   25.13056    4.05801   17.28860   24.26962 True  
10601284  749.02  749.03 False   17.94380  171.44310  212.55188  226.01269  229.71531 False 
10656823  598.01  598.02 True   235.44892  284.89586  288.28388  282.62141  274.90274 False 
10657406 1837.02 1837.01 True   429.47110  423.92293  403.98189  384.77011  367.94715 False 
10662202  750.03  750.01 True    81.98211    1.08202   24.50729   35.58246   41.08183 True  
10662202  750.02  750.01 False  152.27446  181.17200  182.52236  178.57427  173.49397 False 
10662202  750.02  750.03 True   200.31655  308.79098  329.79070  331.13442  326.47048 False 
10717241  430.02  430.01 True   102.80133   26.44100    1.19695   10.36337   16.54045 True  
10718726  600.01  600.02 True   268.15269  256.78977  242.18402  229.45573  218.72547 False 
10723367 2236.02 2236.01 True    64.50805   26.91168   54.62127   65.91175   71.03457 False 
10723750  209.02  209.01 True     9.98628   16.80213   18.23320   18.43083   18.23868 False 
10730034 1305.01 1305.02 True   110.09715  263.79387  301.00248  310.46972  310.60234 False 
10788461 3925.02 3925.01 False  103.68895  134.22377  138.10549  136.42448  133.27628 False 
10788461 3925.02 3925.03 True    14.07258  138.84717  172.28519  183.24939  186.27904 False 
10788461 3925.03 3925.01 True    33.14489   27.76564   45.80581   52.90018   55.93176 False 
10793172 2871.02 2871.04 True   460.95784   11.10706  131.40259  193.20848  223.98562 False 
10793172 2871.02 2871.01 False  101.27942  294.79786  343.24925  356.79510  358.41104 False 
10793172 2871.04 2871.01 True   266.06410    9.00084   95.46192  132.56612  150.77230 False 
10797460  752.01  752.02 True   180.90317  199.71450  197.08471  190.95445  184.47428 False 
10843590  431.01  431.02 True    62.08162  124.00283  138.23285  141.27531  140.64096 False 
10858691 1306.02 1306.03 True   104.47622   72.01181  124.64523  145.56853  154.67998 False 
10858691 1306.01 1306.03 False  263.51599  358.31352  372.87012  370.19348  362.68539 False 
10858691 1306.01 1306.04 False  515.95533  514.15906  491.53086  468.90211  448.83098 False 
10858691 1306.01 1306.02 True    22.67006  139.02091  184.10722  200.09619  205.60943 False 
10858691 1306.02 1306.04 False  422.66059  441.57480  428.59997  411.95436  396.09669 False 
10858691 1306.03 1306.04 True   310.35584  354.20056  352.84610  343.40278  332.61709 False 
10864531 2080.02 2080.01 True    40.63163   84.30831   94.48109   96.76461   96.43971 False 
10872983  756.02  756.01 True    31.54888   53.70390   58.39471   59.07682   58.48759 False 
10872983  756.03  756.01 False   71.22983   84.57609   85.16104   83.29835   80.91701 False 
10872983  756.03  756.02 True    47.17190   13.30714   31.83144   39.49644   43.05992 False 
10875245  117.04  117.01 True    18.95666   45.11780   63.41239   70.18263   72.75436 False 
10875245  117.02  117.01 False   86.77401  127.37734  134.73179  134.72135  132.51799 False 
10875245  117.03  117.01 False  156.22760  181.41294  181.58090  177.11629  171.77622 False 
10875245  117.03  117.02 True   148.66976   13.26375   63.82252   85.31939   95.72850 False 
10875245  117.03  117.04 False  219.81149  431.46581  479.77928  489.84754  487.38402 False 
10875245  117.02  117.04 True   236.09264   76.76772  172.25442  211.56055  229.68691 False 
10878263  341.02  341.01 True    78.80339    4.24790   30.28773   41.42411   46.86179 True  
10905239   46.01   46.02 True   122.59162  102.25097  168.85408  195.05247  206.25252 False 
10910878  757.03  757.02 False  134.57314  145.06741  142.15639  137.27143  132.35058 False 
10910878  757.03  757.01 True    21.99030   40.60753   44.74327   45.51326   45.19353 False 
10910878  757.01  757.02 True    37.44485   69.50061   76.63963   77.98367   77.44939 False 
10916600 2623.02 2623.01 True   358.03583   66.42881   28.49163   71.13462   93.38345 False 
10925104  156.02  156.03 False   26.89784   75.63780   87.78125   91.13245   91.48553 False 
10925104  156.02  156.01 True   113.21623   12.40743   51.53869   68.12319   76.11612 False 
10925104  156.01  156.03 True    76.81381    5.05094   17.82375   27.82615   32.86313 False 
10933561  291.02  291.01 True   127.89414  158.46777  161.32151  158.59033  154.50405 False 
10937029  433.01  433.02 True    47.25884   45.25830   42.68477   40.44174   38.55072 False 
10973664  601.03  601.01 True   164.07919  192.65651  193.41300  188.92128  183.37377 False 
10973664  601.03  601.02 False  205.72359  212.10233  205.01562  196.65129  188.85178 False 
10973664  601.01  601.02 True    15.92509   64.43715   76.98924   80.79699   81.56930 False 
10973814 1307.02 1307.01 True    24.67159   83.66512   98.70155  103.10102  103.83432 False 
10978763 1931.01 1931.03 True   324.95239   51.95317   36.47106   75.94729   96.37920 False 
10978763 1931.01 1931.02 False   46.66559  235.88848  285.51124  301.03616  304.64808 False 
10978763 1931.03 1931.02 True   249.42430    5.52751   85.78723  120.30087  137.28502 False 
10982872  343.02  343.01 True    45.01857  107.22151  122.26051  126.07195  126.10774 False 
10982872  343.02  343.03 False  661.76880  652.79721  621.95495  592.31248  566.37800 False 
10982872  343.01  343.03 True   525.81788  547.02600  530.25083  509.32711  489.53255 False 
10984090  112.02  112.01 True   291.62693  293.16898  281.07684  268.52395  257.25269 False 
11013201  972.02  972.01 True    57.89500   31.44325   58.30121   69.11066   73.91723 False 
11014932 1432.02 1432.04 True    88.88505  167.94393  185.69950  189.16515  187.98191 False 
11014932 1432.03 1432.01 True    51.44676  122.54504  139.73512  144.09203  144.13332 False 
11014932 1432.03 1432.02 False  338.87652  382.94509  380.42797  369.76377  357.87786 False 
11014932 1432.01 1432.02 True    41.81387  151.82730  180.04779  188.43471  189.96496 False 
11014932 1432.01 1432.04 False  296.83120  329.72817  325.96718  316.09689  305.52224 False 
11014932 1432.03 1432.04 False  428.86858  432.45460  415.03147  396.69341  380.15559 False 
11018648  759.01  759.02 True   100.08804  158.84030  170.57499  171.66882  169.46897 False 
11037335 1435.02 1435.01 True   120.25560  148.64952  151.23632  148.63544  144.78308 False 
11069176 2007.01 2007.02 True   305.15074   60.97223   18.73931   54.67943   73.51709 False 
11071200 2696.02 2696.01 True    11.21345   44.67298   53.32050   55.93677   56.46053 False 
11074178 1889.02 1889.01 True    77.62184   10.08508   37.34440   48.86129   54.38654 False 
11074178 1889.03 1889.01 False   96.12228  145.25979  154.54148  154.91589  152.59438 False 
11074178 1889.03 1889.02 True    33.55812  103.95491  142.91202  157.13172  162.37455 False 
11074835 2533.01 2533.03 True   186.32161  221.13626  222.64011  217.75878  211.52699 False 
11080405 2442.02 2442.01 True     9.61007  111.33998  138.68228  147.70262  150.24503 False 
11086270  124.01  124.02 True    66.12098  130.20262  144.84874  147.91580  147.18663 False 
11090556 2977.01 2977.02 True   325.09323    9.85972   90.09319  133.49414  155.14183 False 
11121752 2333.01 2333.02 True    19.94151  147.41464  193.92949  210.32530  215.89501 False 
11122894 1426.01 1426.02 True     2.86107   16.75471   22.22917   24.17372   24.84687 True  
11122894 1426.02 1426.03 True     0.03064    4.45071    5.65531    6.06408    6.18956 False 
11122894 1426.01 1426.03 False    9.55869   11.86364   12.08235   11.88007   11.57524 False 
11125613 2485.02 2485.01 False  167.41144  270.67871  291.66964  293.96275  290.42635 False 
11125613 2485.03 2485.01 True    81.44161   77.06849  123.80869  142.06115  149.76363 False 
11125613 2485.02 2485.03 True   162.93785   35.65039   96.82174  122.34067  134.35382 False 
11125797 3371.02 3371.01 True   283.14949  326.69041  326.42041  318.13333  308.39457 False 
11129738 1427.01 1427.02 True    58.96257  164.49329  227.98792  251.28756  259.97899 False 
11153121 1647.03 1647.01 True    51.57417  120.37298  136.93024  141.06826  141.03870 False 
11153121 1647.01 1647.02 True    27.60677  114.48256  137.00007  143.85873  145.27717 False 
11153121 1647.03 1647.02 False  262.44148  297.18637  295.40511  287.20343  278.01610 False 
11192998  481.02  481.03 False  295.72174  291.02004  277.04874  263.73827  252.12920 False 
11192998  481.01  481.03 True   154.04008  180.79026  181.47901  177.25483  172.04448 False 
11192998  481.02  481.01 True   178.40536  203.79888  203.07206  197.66125  191.46663 False 
11253827 2672.02 2672.01 True     3.59577   33.71661   41.78009   44.41822   45.14188 True  
11284772 4622.02 4622.01 True   531.83097  513.58050  485.78197  460.93542  439.77677 False 
11288051  241.03  241.01 True   187.12551  227.54987  230.54970  226.15386  220.05163 False 
11288051  241.01  241.02 True    68.84960  209.58409  245.02607  255.08635  256.44797 False 
11288051  241.03  241.02 False  602.47177  624.74760  604.97474  580.81296  558.07474 False 
11295426  246.01  246.02 True   143.18136  178.82678  272.82268  308.93268  323.71612 False 
11308499 2168.01 2168.02 True   147.17437  183.73067  187.38938  184.37393  179.71100 False 
11336883 1445.01 1445.03 True   515.05325  824.26322  886.52451  892.79085  881.66729 False 
11358389 2163.02 2163.03 True   172.28902   36.00090  100.22036  127.04654  139.70055 False 
11358389 2163.01 2163.03 False  176.09345  307.04603  335.21773  339.70157  336.62168 False 
11358389 2163.01 2163.02 True   115.36670   57.47848  109.58530  130.64473  140.07435 False 
11360805 2422.01 2422.02 True    36.27147  161.11028  193.61334  203.61707  205.78723 False 
11361646  330.02  330.01 True   155.68716  186.40655  188.10758  184.17996  179.01945 False 
11389771 1436.01 1436.02 False  325.29454  362.40820  358.57635  347.85816  336.29993 False 
11389771 1436.03 1436.02 True    97.54223  185.21456  204.94866  208.83659  207.56429 False 
11389771 1436.01 1436.03 True    43.81703  177.98966  212.71547  223.25672  225.40158 False 
11401755  277.02  277.01 True   118.46302   46.63451   21.95488   10.13319    3.47829 True  
11401767 2195.03 2195.01 True   109.40902  165.32901  175.89105  176.31631  173.67363 False 
11401767 2195.01 2195.02 True   119.17214    0.09606   37.74894   54.00305   62.04495 True  
11401767 2195.03 2195.02 False  230.33024  272.01249  273.50173  267.34168  259.59910 False 
11442793  351.05  351.01 False   52.99748   51.37294   48.65576   46.19779   44.09487 False 
11442793  351.05  351.07 False  303.12571  304.05123  291.29750  278.18681  266.45171 False 
11442793  351.06  351.07 False  318.25596  315.82272  301.50343  287.42241  275.00399 False 
11442793  351.08  351.02 False   72.72538   72.87607   69.79674   66.64463   63.82712 False 
11442793  351.05  351.02 False   80.25606   78.73501   74.87648   71.24141   68.08379 False 
11442793  351.06  351.05 True   338.04598  113.61723   37.88252    2.34272   17.20534 True  
11442793  351.08  351.04 False  230.29732  249.61898  245.00906  236.77578  228.39369 False 
11442793  351.02  351.01 True    10.68280    1.82903    5.70096    7.32691    8.09997 True  
11442793  351.07  351.01 False   10.60929   18.39450   20.06329   20.32375   20.13520 False 
11442793  351.03  351.07 False   12.14620   77.66619   95.02064  100.57094  101.97727 False 
11442793  351.04  351.07 True   121.92721   26.64429    4.58297   18.73161   26.19307 True  
11442793  351.06  351.02 False   82.80638   80.71919   76.59676   72.79814   69.52534 False 
11442793  351.08  351.07 False  258.44847  269.29188  261.16098  250.91551  241.19816 False 
11442793  351.03  351.02 False   31.20930   40.57613   41.79255   41.30293   40.36040 False 
11442793  351.06  351.08 False   28.17253  252.89190  312.99253  332.61598  337.96268 False 
11442793  351.06  351.01 False   54.17051   52.28557   49.44701   46.91381   44.75792 False 
11442793  351.07  351.02 True    11.90124    7.03569   12.71284   14.98796   15.99242 False 
11442793  351.04  351.02 False    8.61023   22.99382   26.54861   27.50830   27.58641 False 
11442793  351.03  351.04 True    81.72690    6.86095   34.53674   46.31408   52.02385 False 
11442793  351.08  351.01 False   49.53371   48.67809   46.31931   44.08348   42.13699 False 
11442793  351.03  351.01 False   30.43819   33.82158   33.43865   32.42744   31.34337 False 
11442793  351.05  351.04 False  286.89600  293.65333  283.18705  271.32400  260.38576 False 
11442793  351.04  351.01 False   20.04364   25.73452   26.42713   26.08254   25.46791 False 
11442793  351.06  351.03 False  238.70530  249.08452  241.67409  232.24507  223.28048 False 
11442793  351.05  351.03 False  215.72095  231.20245  226.17026  218.21527  210.28871 False 
11442793  351.08  351.03 True   147.85177  178.39953  180.38989  176.78746  171.92606 False 
11442793  351.06  351.04 False  306.06351  308.56586  296.11628  283.02399  271.22009 False 
11442793  351.05  351.08 True   187.62893   84.99615  167.42615  200.88930  215.98218 False 
11450414 1992.01 1992.02 True    21.67461  100.66668  121.28783  127.67328  129.09597 False 
11450414 1992.01 1992.03 False  269.00251  289.36426  283.37737  273.55556  263.70147 False 
11450414 1992.02 1992.03 True   125.67542  177.85431  186.69773  186.06773  182.68668 False 
11512246  168.01  168.02 True   139.83567   18.73580   20.30341   37.62705   46.52322 False 
11512246  168.03  168.02 False   25.64856  110.01263  131.92889  138.63976  140.06220 False 
11512246  168.03  168.01 True    70.14312    1.64455   24.23978   33.95407   38.73293 True  
11521793  352.02  352.01 True    46.96105   28.92305   51.64122   60.72636   64.72312 False 
11547513  295.01  295.02 True    49.26123  195.77876  264.74586  289.62578  298.55932 False 
11551692 1781.01 1781.03 True   130.48048  138.37836  134.93458  129.98690  125.15045 False 
11551692 1781.02 1781.03 False  174.68467  172.76968  164.75201  156.96945  150.13660 False 
11551692 1781.02 1781.01 True    41.24139   73.96474   81.12299   82.36369   81.70124 False 
11560897 2365.01 2365.02 True   205.09848  293.96779  309.41353  308.73006  303.31876 False 
11566064  353.03  353.02 True   104.68297  171.81497  185.63872  187.31000  185.17200 False 
11566064  353.02  353.01 True    34.15023   38.93031   38.76916   37.72593   36.53785 False 
11566064  353.03  353.01 False   54.24371   54.56324   52.32298   49.99113   47.89557 False 
11568987  354.02  354.01 True    22.15792   88.84326  106.08607  111.30863  112.35989 False 
11568987  354.02  354.03 False  473.78911  602.08844  616.76301  608.04051  593.33366 False 
11568987  354.01  354.03 True   162.20542  107.27818  187.76026  219.82512  233.84152 False 
11601584 1831.02 1831.04 True   174.50751  243.22109  254.48038  253.25860  248.45665 False 
11601584 1831.02 1831.03 False  575.09481  606.03647  589.80254  567.63664  546.20902 False 
11601584 1831.03 1831.01 True    68.67707    2.05560   24.30009   33.85267   38.54442 True  
11601584 1831.04 1831.01 False  113.74333  143.98054  147.34966  145.20332  141.65647 False 
11601584 1831.04 1831.03 True   121.30468  252.98309  283.70365  290.64006  289.70683 False 
11601584 1831.02 1831.01 False  234.11213  237.62870  228.54304  218.67726  209.69422 False 
11618601 3022.01 3022.02 True    75.60012  144.08774  207.26822  230.94257  240.17158 False 
11669239  542.03  542.02 True    56.20698  106.70042  153.55758  171.11944  177.96880 False 
11669239  542.03  542.01 False  205.98653  228.95168  226.37890  219.54204  212.20765 False 
11669239  542.02  542.01 True   101.12021  147.36461  155.64254  155.53093  152.93259 False 
11709124  435.04  435.03 False  256.71007  268.28059  260.42265  250.32033  240.69127 False 
11709124  435.06  435.03 False  120.15850  162.04207  168.31338  166.96833  163.50631 False 
11709124  435.01  435.03 True    65.29057   17.76079   43.22085   53.76895   58.68232 False 
11709124  435.06  435.01 True     4.79640   37.70214   46.47391   49.31816   50.07504 True  
11709124  435.04  435.01 False   97.65673  109.94843  109.11177  106.00074  102.56380 False 
11709124  435.04  435.05 False  237.81242  237.29043  226.94418  216.54259  207.30024 False 
11709124  435.06  435.05 False  169.60176  184.22183  180.93346  174.90634  168.74457 False 
11709124  435.04  435.06 True   129.08782  248.60428  275.67277  281.14193  279.55818 False 
11709124  435.03  435.05 True    12.72045   42.37329   57.95012   63.61562   65.68802 False 
11709124  435.01  435.05 False   76.96566  112.15000  118.44685  118.36063  116.38256 False 
11709244 1832.01 1832.02 True   107.15156  170.39356  183.05010  184.25299  181.90773 False 
11709244 1832.01 1832.03 False  311.59098  325.15848  315.49059  303.18431  291.48304 False 
11709244 1832.02 1832.03 True   121.97989  177.63910  187.59062  187.44441  184.30649 False 
11752906  253.01  253.02 True   140.95220  194.41873  202.95798  201.78235  197.84547 False 
11754430 3403.02 3403.01 True   239.58872  259.02637  254.04942  245.42241  236.68312 False 
11773022  620.03  620.02 True    14.06604    0.75795    5.40587    7.39363    8.36422 True  
11773022  620.01  620.02 False   15.39287   23.67729   25.27704   25.37555   25.01570 False 
11773022  620.01  620.03 True     2.55523    8.90410   12.14015   13.31462   13.74215 True  
11774991 2173.01 2173.02 True   312.88443   44.23393   42.48605   81.03342  100.87246 False 
11807274  262.01  262.02 True   332.45629  123.83358   52.65101   18.82108    0.05714 True  
11810124 3344.02 3344.01 True   238.96680  332.96237  348.35350  346.67120  340.09266 False 
11810124 3344.02 3344.03 False  459.74771  442.35080  417.87803  396.24872  377.91154 False 
11810124 3344.01 3344.03 True   395.61816  392.45735  374.62018  357.10362  341.66269 False 
11823054  543.02  543.01 True   131.10576   26.66087    7.45985   22.85815   30.93830 False 
11853878 1833.03 1833.02 True   122.28816   28.57971    2.23348   16.25176   23.68209 True  
11853878 1833.01 1833.03 True   119.53110   11.99553   53.00824   70.41534   78.82247 False 
11853878 1833.01 1833.02 False   10.54542   74.76618   91.83484   97.33428   98.76549 False 
11904151   72.01   72.02 True   395.21373  380.60194  359.65799  341.09667  325.34320 False 
11918099  780.01  780.02 True   132.86265  189.75037  199.57011  199.06410  195.53912 False 
12058204 2218.01 2218.02 True   234.20522  342.37809  361.84147  361.68187  355.69437 False 
12058931  546.02  546.01 True     7.92339   44.98131   54.75173   57.84510   58.59964 False 
12066335  784.02  784.01 True    12.70634   60.97439   81.62164   89.01107   91.61557 False 
12068975  623.03  623.02 False  220.83977  352.60598  379.07972  381.69102  376.89824 False 
12068975  623.01  623.02 True   223.70213    6.74782   79.21912  110.33962  125.62356 False 
12068975  623.02  623.04 True   263.37810   71.87377  174.64021  217.21174  237.03847 False 
12068975  623.03  623.04 False  703.09779  823.80192  826.56535  807.15521  783.33322 False 
12068975  623.01  623.04 False  207.25481  438.03100  492.10020  504.48927  503.06092 False 
12068975  623.03  623.01 True    57.64290  130.86637  184.77001  204.76978  212.40852 False 
12116489  547.02  547.03 True   171.68219  100.53229  182.16604  214.89685  229.35922 False 
12116489  547.03  547.01 True     3.34010   41.69296   52.01333   55.42638   56.39587 True  
12116489  547.02  547.01 False   72.24843   95.30435   98.49465   97.48850   95.34589 False 
12120307 2597.03 2597.01 True   241.12958   30.81072   36.91603   66.92743   82.31068 False 
12120307 2597.01 2597.02 True   178.35086    5.60803   63.44944   88.28203  100.47399 False 
12120307 2597.03 2597.02 False   44.14557  178.71253  213.53183  224.09537  226.23878 False 
12154526 2004.03 2004.02 True    57.54412  136.34619  191.71368  212.20842  219.99755 False 
12154526 2004.03 2004.01 False  300.93043  292.73173  277.58286  263.72118  251.80979 False 
12154526 2004.02 2004.01 True   272.77146  270.82377  258.58856  246.53275  235.89310 False 
12206313 2714.01 2714.02 True   109.44708  148.90340  154.97209  153.86815  150.75219 False 
12206313 2714.02 2714.03 True   131.57750  162.70864  165.55644  162.71663  158.50341 False 
12206313 2714.01 2714.03 False  260.48864  263.00283  252.51196  241.40487  231.36967 False 
12252424  153.02  153.01 True    18.10056   55.02899   75.75733   83.33045   86.12846 False 
12256520 2264.02 2264.01 True   339.85113  396.00518  396.74349  387.15818  375.58079 False 
12266636 1522.02 1522.01 True    74.59995  130.82169  142.95962  144.92828  143.64488 False 
12306058 2541.01 2541.02 True    84.81036  138.02393  148.90305  150.14810  148.38232 False 
12314973  279.03  279.02 True     7.74378   82.25503  102.25143  108.82762  110.66243 False 
12314973  279.03  279.01 False   50.64446   63.43344   64.74961   63.73140   62.13283 False 
12314973  279.02  279.01 True     8.00384   17.80446   25.18908   27.93207   28.98222 False 
12366084  787.03  787.01 True   173.66427  183.82522  179.14597  172.52826  166.08107 False 
12366084  787.03  787.02 False  228.68069  226.17342  215.67736  205.48912  196.54420 False 
12366084  787.01  787.02 True    45.03705   83.29679   91.80266   93.39179   92.74072 False 
12470844  790.01  790.02 True   225.17740  239.99301  234.37340  225.94493  217.63237 False 
12600735  548.02  548.01 True    93.61815  122.21706  126.00272  124.58053  121.76760 False 


==> datafile2.txt <==
Title: Kepler-discovered Multiple-planet Systems Near Period Ratios Suggestive 
       of Mean-motion Resonances Are Young  
Authors: Hamer J.H., Schlaufman K.C. 
Table: Separations from Resonance in units of |d_res| (Equation 6)
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label                Explanations
--------------------------------------------------------------------------------
   1-  8 I8     ---     KICid                Kepler Input Catalog number for host star
  10- 16 F7.2   ---     InnerPlanetKOI       Kepler Object of Interest number assigned to inner planet
  18- 24 F7.2   ---     OuterPlanetKOI       Kepler Object of Interest number assigned to outer planet
  26- 30 A5     ---     PlanetsAdjacent      Boolean denoting if the two planets are adjacent
  32- 40 F9.5   ---     2:1Distance          Distance in units of |d_res| from the 2:1 resonance
  42- 50 F9.5   ---     3:2Distance          Distance in units of |d_res| from the 3:2 resonance
  52- 60 F9.5   ---     4:3Distance          Distance in units of |d_res| from the 4:3 resonance
  62- 70 F9.5   ---     5:4Distance          Distance in units of |d_res| from the 5:4 resonance
  72- 80 F9.5   ---     6:5Distance          Distance in units of |d_res| from the 6:5 resonance
  82- 89 F8.5   ---     3:1Distance          Distance in units of |d_res| from the 3:1 resonance
  91- 99 F9.5   ---     5:3Distance          Distance in units of |d_res| from the 5:3 resonance
 101-109 F9.5   ---     7:5Distance          Distance in units of |d_res| from the 7:5 resonance
 111-119 F9.5   ---     9:7Distance          Distance in units of |d_res| from the 9:7 resonance
 121-129 F9.5   ---     11:9Distance         Distance in units of |d_res| from the 11:9 resonance
 131-135 A5     ---     FirstOrderResonant   Boolean denoting if the two planets are plausibly first-order resonant
 137-141 A5     ---     SecondOrderResonant  Boolean denoting if the two planets are plausibly second-order resonant
--------------------------------------------------------------------------------
 1432789  992.02  992.01 True    0.08462   0.44616   0.62693   0.73539   0.80770  0.27692   0.30154   0.54945   0.68718   0.77483 False False 
 1717722 3145.02 3145.01 True    1.32115   2.09487   2.48173   2.71385   2.86859  0.54744   1.78538   2.31593   2.61068   2.79825 False False 
 1718189  993.02  993.03 False   2.31999   3.42665   3.97998   4.31198   4.53331  1.21333   2.98399   3.74284   4.16443   4.43271 False False 
 1718189  993.01  993.03 True    0.98417   1.64556   1.97625   2.17467   2.30695  0.32278   1.38100   1.83452   2.08648   2.24682 False False 
 1718189  993.02  993.01 True    0.16338   0.11549   0.25493   0.33859   0.39437  0.44225   0.00394   0.19517   0.30141   0.36901 False True  
 1724719 4212.01 4212.02 True    0.12816   0.16245   0.30776   0.39494   0.45306  0.41877   0.04621   0.24548   0.35619   0.42664 False False 
 1871056 1001.01 1001.02 True    0.71672   1.28895   1.57507   1.74675   1.86119  0.14448   1.06006   1.45245   1.67045   1.80917 False False 
 1996180 2534.01 2534.02 True    0.10398   0.19470   0.34403   0.43363   0.49337  0.40265   0.07523   0.28003   0.39381   0.46622 False False 
 2165002  999.01  999.02 True    0.42844   0.90458   1.14265   1.28550   1.38073  0.04771   0.71412   1.04062   1.22201   1.33744 False False 
 2302548  988.01  988.02 True    0.18343   0.57791   0.77515   0.89350   0.97239  0.21104   0.42012   0.69062   0.84090   0.93653 False False 
 2305866 2610.01 2610.02 True    1.38986   2.18648   2.58479   2.82378   2.98310  0.59324   1.86783   2.41409   2.71756   2.91068 False False 
 2307415 2053.02 2053.01 True    0.42234   0.89645   1.13351   1.27574   1.37056  0.05177   0.70681   1.03191   1.21253   1.32746 False False 
 2438264  440.02  440.01 True    0.59918   1.13224   1.39877   1.55868   1.66530  0.06612   0.91901   1.28454   1.48761   1.61684 False False 
 2581316 3681.02 3681.01 True    9.35889  12.81186  14.53834  15.57423  16.26482  5.90593  11.43067  13.79842  15.11384  15.95092 False False 
 2715695 3077.01 3077.02 True    0.07729   0.23028   0.38407   0.47634   0.53785  0.38486   0.10725   0.31816   0.43533   0.50989 False False 
 2832589 1942.02 1942.01 True    1.22905   1.97207   2.34358   2.56648   2.71509  0.48604   1.67486   2.18436   2.46742   2.64754 False False 
 2837111 1110.02 1110.01 True    0.17454   0.56605   0.76181   0.87926   0.95756  0.21697   0.40945   0.67791   0.82706   0.92197 False False 
 2854181 2232.02 2232.01 True    2.93973   4.25297   4.90960   5.30357   5.56622  1.62649   3.72768   4.62819   5.12847   5.44683 False False 
 2854698  986.01  986.02 True    3.64432   5.19243   5.96648   6.43092   6.74054  2.09622   4.57319   5.63475   6.22450   6.59980 False False 
 2854914 1113.01 1113.02 True    0.60882   1.14509   1.41323   1.57411   1.68137  0.07255   0.93058   1.29831   1.50261   1.63261 False False 
 2975770 1788.01 1788.02 True    1.57998   2.43998   2.86998   3.12798   3.29997  0.71999   2.09598   2.68569   3.01331   3.22179 False False 
 2989404 1824.02 1824.01 True    0.05874   0.41165   0.58811   0.69398   0.76457  0.29417   0.27049   0.51249   0.64693   0.73248 False False 
 3217264  401.01  401.03 True    0.05255   0.26326   0.42117   0.51591   0.57908  0.36837   0.13693   0.35349   0.47380   0.55037 False False 
 3217264  401.01  401.02 False   1.74015   2.65354   3.11023   3.38424   3.56692  0.82677   2.28818   2.91450   3.26246   3.48389 False False 
 3217264  401.03  401.02 True    0.44607   0.92810   1.16911   1.31372   1.41012  0.03595   0.73529   1.06582   1.24945   1.36630 False False 
 3218908 1108.02 1108.01 False   5.41397   7.55195   8.62095   9.26235   9.68994  3.27598   6.69676   8.16281   8.97728   9.49558 False False 
 3218908 1108.02 1108.03 True    0.40730   0.87640   1.11095   1.25168   1.34550  0.06180   0.68876   1.01043   1.18913   1.30286 False False 
 3218908 1108.03 1108.01 True    1.27882   2.03842   2.41823   2.64611   2.79803  0.51921   1.73458   2.25545   2.54483   2.72898 False False 
 3219037 3395.02 3395.01 True    0.00735   0.32354   0.48898   0.58824   0.65442  0.33823   0.19118   0.41808   0.54413   0.62434 True  False 
 3230805 3068.01 3068.02 True    0.15088   0.13216   0.27368   0.35860   0.41520  0.43392   0.01895   0.21303   0.32086   0.38947 False False 
 3231341 1102.04 1102.03 False   1.23808   1.98411   2.35712   2.58093   2.73013  0.49205   1.68570   2.19726   2.48146   2.66231 False False 
 3231341 1102.02 1102.03 True    0.16624   0.55499   0.74936   0.86599   0.94374  0.22251   0.39949   0.66606   0.81415   0.90840 False False 
 3231341 1102.04 1102.02 True    0.04047   0.27937   0.43929   0.53524   0.59921  0.36032   0.15143   0.37075   0.49260   0.57013 False False 
 3234843 3057.02 3057.01 True    0.40041   0.86722   1.10062   1.24066   1.33402  0.06639   0.68050   1.00059   1.17842   1.29159 False False 
 3239945  490.04  490.02 True   23.56545  31.75394  35.84818  38.30472  39.94242 15.37697  28.47854  34.09350  37.21293  39.19801 False False 
 3239945  490.03  490.02 False  71.32103  95.42804 107.48155 114.71365 119.53506 47.21402  85.78524 102.31576 111.49938 117.34351 False False 
 3239945  490.03  490.04 True    0.47201   0.96268   1.20801   1.35521   1.45334  0.01866   0.76641   1.10287   1.28979   1.40874 False False 
 3239945  490.01  490.04 False   1.48154   2.30873   2.72232   2.97047   3.13591  0.65436   1.97785   2.54506   2.86018   3.06071 False False 
 3239945  490.01  490.02 False 120.92050 161.56067 181.88075 194.07280 202.20084 80.28034 145.30460 173.17215 188.65412 198.50628 False False 
 3239945  490.01  490.03 True    0.15709   0.12388   0.26437   0.34866   0.40485  0.43806   0.01149   0.20416   0.31120   0.37931 False True  
 3247268 1089.02 1089.01 True    2.54709   3.72945   4.32063   4.67534   4.91181  1.36472   3.25650   4.06726   4.51769   4.80432 False False 
 3323887  377.03  377.01 True    5.04105   7.05473   8.06157   8.66568   9.06841  3.02737   6.24926   7.63007   8.39719   8.88535 False False 
 3323887  377.03  377.02 False  11.22847  15.30463  17.34271  18.56556  19.38079  7.15232  13.67417  16.46925  18.02207  19.01023 False False 
 3323887  377.01  377.02 True    0.01212   0.34949   0.51817   0.61938   0.68686  0.32526   0.21454   0.44588   0.57440   0.65619 True  False 
 3326377 1830.01 1830.02 True    6.51149   9.01532  10.26724  11.01839  11.51915  4.00766   8.01379   9.73070  10.68454  11.29153 False False 
 3338885 1845.01 1845.02 True    0.28359   0.71145   0.92538   1.05374   1.13931  0.14427   0.54031   0.83370   0.99669   1.10042 False False 
 3342794 2278.02 2278.01 True    0.44019   0.92025   1.16028   1.30430   1.40031  0.03987   0.72823   1.05741   1.24029   1.35667 False False 
 3342970  800.01  800.02 True    0.32989   0.77319   0.99484   1.12783   1.21649  0.11340   0.59587   0.89985   1.06872   1.17619 False False 
 3348082 1196.02 1196.03 True    0.42666   0.90221   1.13999   1.28266   1.37777  0.04889   0.71199   1.03809   1.21925   1.33453 False False 
 3447722 1198.02 1198.01 True    0.21906   0.04125   0.17140   0.24950   0.30156  0.47938   0.06288   0.11562   0.21479   0.27790 False False 
 3447722 1198.02 1198.03 False   0.73172   1.30896   1.59758   1.77075   1.88620  0.15448   1.07806   1.47388   1.69378   1.83372 False False 
 3447722 1198.01 1198.03 True    0.10874   0.47833   0.66312   0.77399   0.84791  0.26084   0.33049   0.58392   0.72471   0.81431 False False 
 3529290 3340.01 3340.02 True    0.23338   0.02216   0.14992   0.22659   0.27769  0.48892   0.08006   0.09517   0.19251   0.25446 False False 
 3541946  624.03  624.01 True    5.78054   8.04072   9.17081   9.84886  10.30090  3.52036   7.13665   8.68649   9.54751  10.09543 False False 
 3541946  624.03  624.02 False  17.89230  24.18973  27.33844  29.22767  30.48716 11.59486  21.67076  25.98899  28.38802  29.91467 False False 
 3541946  624.01  624.02 True    0.39313   0.85750   1.08969   1.22900   1.32188  0.07125   0.67175   0.99018   1.16709   1.27966 False False 
 3548044 2194.02 2194.03 True    2.27518   3.36691   3.91277   4.24029   4.45864  1.18346   2.93022   3.67883   4.09473   4.35939 False False 
 3548044 2194.01 2194.03 False   5.40362   7.53816   8.60543   9.24579   9.67270  3.26908   6.68435   8.14803   8.96119   9.47865 False False 
 3548044 2194.01 2194.02 True    0.02240   0.30346   0.46640   0.56416   0.62933  0.34827   0.17312   0.39657   0.52071   0.59971 False False 
 3554031 1194.03 1194.01 True    0.04254   0.39006   0.56381   0.66807   0.73757  0.30497   0.25105   0.48935   0.62173   0.70598 False False 
 3554031 1194.03 1194.02 False   0.77935   1.37247   1.66903   1.84696   1.96558  0.18623   1.13522   1.54193   1.76788   1.91166 False False 
 3554031 1194.01 1194.02 True    0.14663   0.13783   0.28006   0.36539   0.42228  0.43109   0.02404   0.21910   0.32747   0.39642 False False 
 3558849 4307.01 4307.02 True    2.08810   3.11747   3.63215   3.94096   4.14683  1.05873   2.70572   3.41157   3.80371   4.05325 False False 
 3561464 3398.01 3398.02 True    1.44562   2.26083   2.66843   2.91299   3.07603  0.63041   1.93474   2.49374   2.80430   3.00192 False False 
 3561464 3398.03 3398.02 False   3.13683   4.51577   5.20524   5.61892   5.89471  1.75789   3.96419   4.90975   5.43507   5.76935 False False 
 3561464 3398.03 3398.01 True    0.15424   0.12768   0.26864   0.35322   0.40960  0.43616   0.01492   0.20823   0.31563   0.38398 False True  
 3632089 3308.02 3308.01 True    1.98233   2.97644   3.47349   3.77172   3.97054  0.98822   2.57879   3.26047   3.63917   3.88017 False False 
 3634051 6103.02 6103.01 True    0.84659   1.46212   1.76988   1.95454   2.07765  0.23106   1.21591   1.63798   1.87247   2.02169 False False 
 3640905 1221.01 1221.02 True    0.15322   0.12904   0.27017   0.35485   0.41130  0.43548   0.01614   0.20969   0.31721   0.38564 False False 
 3642289  301.01  301.02 True    0.04635   0.27153   0.43047   0.52584   0.58941  0.36423   0.14438   0.36235   0.48345   0.56051 False False 
 3645438 4385.03 4385.02 True   10.12165  13.82887  15.68248  16.79465  17.53609  6.41444  12.34599  14.88808  16.30035  17.19907 False False 
 3645438 4385.01 4385.03 True    0.19005   0.58674   0.78508   0.90409   0.98342  0.20663   0.42807   0.70008   0.85120   0.94736 False False 
 3645438 4385.01 4385.02 False  25.47076  34.29434  38.70614  41.35321  43.11793 16.64717  30.76491  36.81537  40.17673  42.31578 False False 
 3656121  386.01  386.02 True    0.23131   0.64175   0.84697   0.97010   1.05219  0.17913   0.47757   0.75902   0.91537   1.01487 False False 
 3661886 2279.02 2279.01 True    0.07975   0.43967   0.61962   0.72760   0.79958  0.28017   0.29570   0.54250   0.67961   0.76686 False False 
 3745690  442.02  442.01 False   2.90816   4.21089   4.86225   5.25306   5.51361  1.60544   3.68980   4.58309   5.07937   5.39518 False False 
 3745690  442.02  442.03 True    1.02782   1.70376   2.04173   2.24451   2.37970  0.35188   1.43338   1.89688   2.15439   2.31825 False False 
 3745690  442.03  442.01 True    0.03636   0.28485   0.44546   0.54182   0.60606  0.35758   0.15636   0.37662   0.49899   0.57686 False False 
 3747817 4103.02 4103.01 True    5.48926   7.65234   8.73388   9.38281   9.81543  3.32617   6.78711   8.27037   9.09440   9.61878 False False 
 3758499 5007.01 5007.02 True    1.78580   2.71439   3.17869   3.45727   3.64299  0.85720   2.34296   2.97971   3.33346   3.55858 False False 
 3832474  806.02  806.01 True    0.18696   0.58261   0.78044   0.89913   0.97826  0.20869   0.42435   0.69565   0.84638   0.94229 False False 
 3832474  806.03  806.02 True    0.02892   0.37190   0.54338   0.64628   0.71487  0.31405   0.23471   0.46989   0.60055   0.68369 False False 
 3832474  806.03  806.01 False   1.44258   2.25677   2.66386   2.90812   3.07096  0.62838   1.93109   2.48939   2.79956   2.99694 False False 
 3867615 2289.02 2289.01 True    0.56192   1.08255   1.34287   1.49906   1.60319  0.04128   0.87430   1.23131   1.42965   1.55586 False False 
 3937519  221.01  221.02 True    0.13616   0.15179   0.29576   0.38214   0.43973  0.42411   0.03661   0.23406   0.34375   0.41356 False False 
 3937814 4084.02 4084.01 True    9.01393  12.35190  14.02089  15.02228  15.68988  5.67595  11.01671  13.30561  14.57722  15.38643 False False 
 3937814 4084.03 4084.01 False  12.10865  16.47820  18.66298  19.97384  20.84775  7.73910  14.73038  17.72664  19.39123  20.45052 False False 
 3937814 4084.03 4084.02 True    0.34548   0.12731   0.01822   0.04723   0.09087  0.56365   0.21457   0.06497   0.01814   0.07103 False False 
 3939150 1215.01 1215.02 True    0.04739   0.27015   0.42892   0.52418   0.58768  0.36493   0.14313   0.36087   0.48184   0.55882 False False 
 3942670  392.02  392.01 True    0.32488   0.76650   0.98732   1.11981   1.20813  0.11675   0.58985   0.89268   1.06092   1.16798 False False 
 3962243 1203.02 1203.01 True    0.12836   0.50449   0.69255   0.80538   0.88061  0.24776   0.35404   0.61195   0.75523   0.84641 False False 
 4077526 1336.02 1336.03 True    0.28748   0.71664   0.93122   1.05996   1.14580  0.14168   0.54497   0.83925   1.00274   1.10678 False False 
 4077526 1336.01 1336.03 False   0.96215   1.61620   1.94323   2.13944   2.27025  0.30810   1.35458   1.80307   2.05223   2.21079 False False 
 4077526 1336.04 1336.03 False   3.49749   4.99665   5.74623   6.19598   6.49582  1.99833   4.39699   5.42498   5.99609   6.35953 False False 
 4077526 1336.04 1336.02 False   0.74663   1.32884   1.61994   1.79461   1.91105  0.16442   1.09595   1.49518   1.71698   1.85812 False False 
 4077526 1336.04 1336.01 True    0.14606   0.52808   0.71909   0.83370   0.91010  0.23596   0.37527   0.63723   0.78276   0.87537 False False 
 4077526 1336.01 1336.02 True    0.23799   0.01602   0.14302   0.21922   0.27002  0.49199   0.08558   0.08859   0.18535   0.24693 False False 
 4139816  812.01  812.04 True    0.17133   0.56178   0.75700   0.87413   0.95222  0.21911   0.40560   0.67333   0.82207   0.91673 False False 
 4139816  812.01  812.02 False   2.00284   3.00379   3.50426   3.80454   4.00473  1.00189   2.60341   3.28977   3.67108   3.91374 False False 
 4139816  812.04  812.02 True    0.28180   0.70907   0.92271   1.05089   1.13634  0.14546   0.53816   0.83115   0.99392   1.09750 False False 
 4139816  812.01  812.03 False   5.91337   8.21783   9.37006  10.06139  10.52229  3.60891   7.29605   8.87624   9.75413  10.31279 False False 
 4139816  812.04  812.03 False   1.95107   2.93476   3.42660   3.72171   3.91845  0.96738   2.54128   3.21581   3.59055   3.82902 False False 
 4139816  812.02  812.03 True    0.15114   0.53485   0.72671   0.84182   0.91857  0.23257   0.38137   0.64448   0.79066   0.88368 False False 
 4141593 7685.02 7685.01 True    0.03380   0.28826   0.44930   0.54592   0.61033  0.35587   0.15944   0.38028   0.50297   0.58105 False False 
 4142847 2210.01 2210.02 True   35.45529  47.60705  53.68293  57.32846  59.75882 23.30353  42.74635  51.07899  55.70823  58.65411 False False 
 4157325 1860.01 1860.02 True    0.03397   0.28804   0.44904   0.54564   0.61004  0.35598   0.15923   0.38004   0.50271   0.58077 False False 
 4157325 1860.02 1860.04 True    0.01737   0.35650   0.52606   0.62780   0.69562  0.32175   0.22085   0.45339   0.58258   0.66479 False False 
 4157325 1860.01 1860.04 False   0.96562   1.62083   1.94843   2.14500   2.27604  0.31041   1.35875   1.80803   2.05763   2.21647 False False 
 4157325 1860.03 1860.04 False   3.03767   4.38356   5.05650   5.46027   5.72944  1.69178   3.84520   4.76810   5.28081   5.60709 False False 
 4157325 1860.03 1860.02 False   0.98436   1.64581   1.97653   2.17497   2.30726  0.32290   1.38123   1.83479   2.08678   2.24713 False False 
 4157325 1860.03 1860.01 True    0.02707   0.36943   0.54061   0.64331   0.71178  0.31529   0.23249   0.46724   0.59767   0.68066 False False 
 4164922 3864.01 3864.02 True    6.54010   9.05346  10.31014  11.06415  11.56683  4.02673   8.04812   9.77157  10.72904  11.33834 False False 
 4249725  222.01  222.02 True    0.01343   0.35124   0.52014   0.62149   0.68905  0.32438   0.21612   0.44776   0.57645   0.65834 True  False 
 4263293 1895.01 1895.03 False   0.89975   1.53299   1.84962   2.03959   2.16624  0.26650   1.27969   1.71392   1.95516   2.10867 False False 
 4263293 1895.02 1895.03 True    0.07026   0.23965   0.39461   0.48758   0.54956  0.38017   0.11569   0.32820   0.44626   0.52139 False False 
 4263293 1895.01 1895.02 True    0.02166   0.36221   0.53248   0.63465   0.70276  0.31890   0.22599   0.45951   0.58924   0.67180 False False 
 4270253  551.02  551.01 True    0.02295   0.36394   0.53443   0.63672   0.70492  0.31803   0.22754   0.46136   0.59126   0.67392 False False 
 4349452  244.02  244.01 True    0.01950   0.35933   0.52925   0.63120   0.69917  0.32033   0.22340   0.45643   0.58589   0.66827 False False 
 4455231 1332.02 1332.01 True    0.58310   1.11080   1.37464   1.53295   1.63849  0.05540   0.89972   1.26157   1.46259   1.59052 False False 
 4455231 1332.02 1332.03 False   3.64441   5.19254   5.96661   6.43105   6.74068  2.09627   4.57329   5.63487   6.22463   6.59994 False False 
 4455231 1332.01 1332.03 True    0.46687   0.95583   1.20031   1.34700   1.44479  0.02208   0.76025   1.09554   1.28180   1.40034 False False 
 4458082 2303.01 2303.02 True    0.08704   0.21728   0.36945   0.46074   0.52161  0.39136   0.09556   0.30423   0.42017   0.49394 False False 
 4466677 1338.03 1338.02 True    0.00032   0.33376   0.50048   0.60051   0.66720  0.33312   0.20039   0.42903   0.55606   0.63689 True  False 
 4466677 1338.01 1338.02 False   5.52150   7.69533   8.78224   9.43439   9.86916  3.34766   6.82579   8.31642   9.14455   9.67154 False False 
 4466677 1338.01 1338.03 True    2.25970   3.34627   3.88955   4.21552   4.43283  1.17313   2.91164   3.65671   4.07064   4.33405 False False 
 4472818 3878.02 3878.01 True    1.31054   2.08072   2.46581   2.69687   2.85090  0.54036   1.77265   2.30077   2.59418   2.78089 False False 
 4478168  626.02  626.01 True    0.09167   0.21111   0.36250   0.45333   0.51389  0.39444   0.09000   0.29762   0.41296   0.48636 False False 
 4545187  223.01  223.02 True    5.45306   7.60409   8.67960   9.32490   9.75511  3.30204   6.74368   8.21866   9.03810   9.55956 False False 
 4548011 4288.02 4288.04 True    0.23238   0.02349   0.15143   0.22819   0.27936  0.48825   0.07886   0.09660   0.19407   0.25610 False False 
 4548011 4288.01 4288.04 False   0.11009   0.48013   0.66514   0.77615   0.85016  0.25994   0.33211   0.58585   0.72681   0.81652 False False 
 4548011 4288.01 4288.02 True    0.27692   0.03590   0.08462   0.15692   0.20513  0.51795   0.13231   0.03297   0.12479   0.18322 False False 
 4563268  627.02  627.01 True    0.06948   0.24069   0.39577   0.48883   0.55086  0.37966   0.11662   0.32931   0.44747   0.52266 False False 
 4633570  446.01  446.02 True    0.14563   0.13916   0.28155   0.36699   0.42395  0.43042   0.02524   0.22053   0.32902   0.39806 False False 
 4636578 2025.01 2025.02 True    0.26783   0.02378   0.09825   0.17147   0.22028  0.51189   0.12140   0.04595   0.13893   0.19809 False False 
 4636578 2025.03 2025.02 False   0.16787   0.55717   0.75181   0.86860   0.94646  0.22142   0.40145   0.66839   0.81669   0.91107 False False 
 4636578 2025.03 2025.01 True    0.20246   0.06339   0.19632   0.27607   0.32924  0.46830   0.04295   0.13935   0.24063   0.30507 False False 
 4644952 1805.01 1805.02 True    1.28932   2.05243   2.43398   2.66291   2.81553  0.52621   1.74718   2.27046   2.56116   2.74616 False False 
 4644952 1805.03 1805.01 True    0.20447   0.06070   0.19329   0.27285   0.32588  0.46965   0.04537   0.13647   0.23749   0.30177 False False 
 4644952 1805.03 1805.02 False   2.64244   3.85658   4.46366   4.82790   5.07073  1.42829   3.37093   4.20348   4.66601   4.96035 False False 
 4665571 2393.02 2393.01 True    2.00187   3.00249   3.50280   3.80299   4.00311  1.00125   2.60224   3.28838   3.66957   3.91215 False False 
 4735826 3184.03 3184.01 True    0.06147   0.25138   0.40780   0.50165   0.56422  0.37431   0.12624   0.34076   0.45994   0.53578 False False 
 4741126 1534.02 1534.01 True    0.33681   0.78241   1.00521   1.13889   1.22801  0.10880   0.60417   0.90972   1.07948   1.18750 False False 
 4770174 2971.01 2971.02 True    1.62086   2.49448   2.93129   3.19338   3.36811  0.74724   2.14504   2.74409   3.07690   3.28869 False False 
 4770365 1475.03 1475.02 True    0.00564   0.34085   0.50846   0.60902   0.67606  0.32957   0.20677   0.43663   0.56433   0.64559 True  False 
 4770365 1475.01 1475.03 True    0.46939   0.95919   1.20408   1.35102   1.44898  0.02041   0.76327   1.09913   1.28572   1.40446 False False 
 4770365 1475.01 1475.02 False   1.95535   2.94046   3.43302   3.72855   3.92558  0.97023   2.54642   3.22192   3.59721   3.83602 False False 
 4770617 2243.01 2243.03 False   2.03203   3.04271   3.54805   3.85125   4.05339  1.02135   2.63844   3.33147   3.71649   3.96151 False False 
 4770617 2243.02 2243.03 True    0.85891   1.47855   1.78837   1.97426   2.09819  0.23927   1.23069   1.65559   1.89164   2.04186 False False 
 4770617 2243.01 2243.02 True    0.18446   0.08739   0.22331   0.30486   0.35923  0.45631   0.02135   0.16506   0.26862   0.33452 False False 
 4833421  232.01  232.03 True    0.13416   0.15445   0.29876   0.38534   0.44307  0.42277   0.03901   0.23692   0.34686   0.41683 False False 
 4833421  232.02  232.03 False   0.87188   1.49584   1.80782   1.99501   2.11980  0.24792   1.24626   1.67412   1.91182   2.06308 False False 
 4833421  232.02  232.01 True    0.08096   0.44128   0.62144   0.72954   0.80160  0.27936   0.29715   0.54423   0.68150   0.76885 False False 
 4833421  232.03  232.05 False   0.30309   0.73745   0.95464   1.08494   1.17182  0.13127   0.56371   0.86156   1.02703   1.13233 False False 
 4833421  232.01  232.05 False   1.25654   2.00872   2.38481   2.61046   2.76090  0.50436   1.70784   2.22362   2.51017   2.69252 False False 
 4833421  232.03  232.04 True    0.11996   0.17338   0.32006   0.40806   0.46673  0.41331   0.05605   0.25720   0.36895   0.44006 False False 
 4833421  232.01  232.04 False   0.52394   1.03193   1.28592   1.43831   1.53991  0.01596   0.82873   1.17706   1.37058   1.49373 False False 
 4833421  232.04  232.05 True    0.25964   0.01285   0.11054   0.18458   0.23393  0.50643   0.11157   0.05766   0.15167   0.21150 True  False 
 4833421  232.02  232.05 False   3.87846   5.50462   6.31769   6.80554   7.13077  2.25231   4.85416   5.96923   6.58872   6.98294 False False 
 4833421  232.02  232.04 False   2.29465   3.39287   3.94198   4.27145   4.49109  1.19644   2.95358   3.70665   4.12502   4.39125 False False 
 4852528  500.04  500.01 True    0.24080   0.01226   0.13879   0.21471   0.26533  0.49387   0.08896   0.08457   0.18097   0.24232 True  False 
 4852528  500.03  500.04 True    0.24395   0.00806   0.13407   0.20968   0.26008  0.49597   0.09274   0.08007   0.17608   0.23717 True  False 
 4852528  500.03  500.01 False   0.14798   0.53064   0.72197   0.83677   0.91330  0.23468   0.37757   0.63997   0.78574   0.87851 False False 
 4852528  500.05  500.03 True    0.55665   1.07553   1.33497   1.49063   1.59441  0.03776   0.86797   1.22378   1.42145   1.54724 False False 
 4852528  500.03  500.06 False   1.38357   2.17809   2.57536   2.81371   2.97262  0.58905   1.86028   2.40510   2.70778   2.90039 False False 
 4852528  500.05  500.04 False   1.35380   2.13840   2.53070   2.76608   2.92300  0.56920   1.82456   2.36257   2.66147   2.85167 False False 
 4852528  500.05  500.06 False   6.42075   8.89433  10.13112  10.87320  11.36792  3.94717   7.90490   9.60107  10.54339  11.14304 False False 
 4852528  500.05  500.02 False   3.82457   5.43277   6.23686   6.71932   7.04096  2.21638   4.78949   5.89225   6.50489   6.89476 False False 
 4852528  500.03  500.02 False   0.54967   1.06623   1.32450   1.47947   1.58278  0.03311   0.85960   1.21381   1.41060   1.53582 False False 
 4852528  500.04  500.06 False   0.57633   1.10178   1.36450   1.52213   1.62722  0.05089   0.89160   1.25191   1.45207   1.57946 False False 
 4852528  500.02  500.06 True    0.23094   0.02541   0.15359   0.23049   0.28176  0.48730   0.07713   0.09865   0.19631   0.25846 False False 
 4852528  500.01  500.02 True    0.32504   0.10006   0.01243   0.07993   0.12493  0.55003   0.19005   0.03578   0.04993   0.10447 True  False 
 4852528  500.04  500.02 False   0.02485   0.36646   0.53727   0.63976   0.70808  0.31677   0.22982   0.46407   0.59421   0.67702 False False 
 4852528  500.01  500.06 False   0.03816   0.38421   0.55724   0.66106   0.73027  0.30789   0.24579   0.48309   0.61492   0.69881 False False 
 4852528  500.05  500.01 False   2.57399   3.76532   4.36099   4.71839   4.95665  1.38266   3.28879   4.10570   4.55954   4.84835 False False 
 4857058 3061.01 3061.02 True    4.31620   6.08827   6.97430   7.50592   7.86034  2.54413   5.37944   6.59457   7.26965   7.69924 False False 
 4860678 1602.02 1602.01 True    0.64442   1.19256   1.46663   1.63107   1.74070  0.09628   0.97330   1.34917   1.55798   1.69087 False False 
 4914423  108.01  108.02 True    4.62501   6.50001   7.43751   8.00002   8.37502  2.75001   5.75001   7.03573   7.75002   8.20456 False False 
 4947556 3936.02 3936.01 True    4.43528   6.24704   7.15292   7.69644   8.05880  2.62352   5.52233   6.76468   7.45488   7.89409 False False 
 5031857 1573.02 1573.01 True    0.73821   1.31762   1.60732   1.78114   1.89702  0.15881   1.08586   1.48316   1.70389   1.84435 False False 
 5080636 1843.03 1843.01 True   10.85613  14.80817  16.78419  17.96980  18.76021  6.90408  13.22735  15.93732  17.44286  18.40094 False False 
 5080636 1843.03 1843.02 False  16.96526  22.95368  25.94789  27.74442  28.94210 10.97684  20.55831  24.66466  26.94596  28.39770 False False 
 5080636 1843.01 1843.02 True    0.24236   0.01018   0.13645   0.21222   0.26273  0.49491   0.09084   0.08234   0.17855   0.23977 True  False 
 5088536  282.01  282.03 True    0.59072   1.12096   1.38608   1.54515   1.65120  0.06048   0.90886   1.27246   1.47445   1.60300 False False 
 5088536  282.02  282.03 False   4.17401   5.89868   6.76102   7.27842   7.62335  2.44934   5.20881   6.39144   7.04846   7.46656 False False 
 5088536  282.02  282.01 True    0.62631   1.16841   1.43947   1.60210   1.71052  0.08421   0.95157   1.32330   1.52982   1.66124 False False 
 5094751  123.01  123.02 True    0.63714   1.18285   1.45570   1.61942   1.72856  0.09142   0.96456   1.33876   1.54665   1.67895 False False 
 5113822  638.01  638.02 True    0.41894   0.89192   1.12841   1.27030   1.36490  0.05404   0.70272   1.02705   1.20724   1.32190 False False 
 5175024 2563.02 2563.01 True    0.87472   1.49963   1.81208   1.99955   2.12453  0.24981   1.24966   1.67817   1.91623   2.06772 False False 
 5177859 4246.01 4246.02 True    0.37318   0.16424   0.05978   0.00291   0.04469  0.58212   0.24782   0.10455   0.02495   0.02570 True  False 
 5185897 2693.01 2693.03 True    0.16274   0.11635   0.25589   0.33961   0.39543  0.44183   0.00471   0.19608   0.30240   0.37006 False True  
 5185897 2693.01 2693.02 False   0.39896   0.86528   1.09844   1.23833   1.33160  0.06736   0.67875   0.99851   1.17616   1.28920 False False 
 5185897 2693.03 2693.02 True    0.16456   0.11392   0.25316   0.33670   0.39240  0.44304   0.00253   0.19348   0.29957   0.36708 False True  
 5202905 1932.02 1932.01 True    0.23122   0.02504   0.15317   0.23005   0.28130  0.48748   0.07746   0.09826   0.19588   0.25801 False False 
 5211199 2158.01 2158.02 True    0.26761   0.02348   0.09858   0.17182   0.22065  0.51174   0.12113   0.04627   0.13927   0.19845 False False 
 5219234 1563.03 1563.01 True    0.14408   0.14122   0.28387   0.36947   0.42653  0.42939   0.02710   0.22274   0.33143   0.40059 False False 
 5219234 1563.03 1563.02 False   0.29326   0.72435   0.93989   1.06922   1.15543  0.13783   0.55191   0.84751   1.01174   1.11624 False False 
 5219234 1563.02 1563.04 True    0.00947   0.34596   0.51421   0.61516   0.68245  0.32702   0.21137   0.44210   0.57029   0.65186 True  False 
 5219234 1563.01 1563.02 True    0.24452   0.00731   0.13322   0.20877   0.25914  0.49635   0.09342   0.07926   0.17519   0.23624 True  False 
 5219234 1563.01 1563.04 False   0.52528   1.03370   1.28792   1.44044   1.54213  0.01685   0.83033   1.17897   1.37265   1.49591 False False 
 5219234 1563.03 1563.04 False   1.61102   2.48136   2.91653   3.17763   3.35170  0.74068   2.13322   2.73003   3.06159   3.27258 False False 
 5252423  825.02  825.01 True    0.14068   0.14576   0.28898   0.37491   0.43220  0.42712   0.03119   0.22760   0.33672   0.40616 False False 
 5299459 1576.01 1576.02 True    0.37190   0.16253   0.05785   0.00496   0.04683  0.58127   0.24628   0.10271   0.02296   0.02780 True  False 
 5351250  408.04  408.01 True    0.07671   0.43561   0.61506   0.72273   0.79451  0.28220   0.29205   0.53815   0.67487   0.76188 False False 
 5351250  408.04  408.02 False   0.83208   1.44277   1.74812   1.93133   2.05347  0.22139   1.19850   1.61726   1.84990   1.99795 False False 
 5351250  408.01  408.02 True    0.14922   0.13437   0.27617   0.36125   0.41797  0.43281   0.02094   0.21540   0.32344   0.39219 False False 
 5351250  408.04  408.03 False   3.49616   4.99488   5.74424   6.19386   6.49360  1.99744   4.39539   5.42309   5.99403   6.35736 False False 
 5351250  408.02  408.06 False  24.36631  32.82175  37.04946  39.58610  41.27718 15.91087  29.43957  35.23759  38.45870  40.50851 False False 
 5351250  408.03  408.06 True    9.33618  12.78157  14.50427  15.53789  16.22696  5.89079  11.40341  13.76597  15.07850  15.91375 False False 
 5351250  408.02  408.03 True    0.22706   0.63609   0.84060   0.96330   1.04511  0.18196   0.47248   0.75295   0.90877   1.00792 False False 
 5351250  408.04  408.06 False  91.94627 122.92836 138.41940 147.71403 153.91044 60.96418 110.53552 131.78038 143.58308 151.09389 False False 
 5351250  408.01  408.06 False  42.16236  56.54981  63.74353  68.05977  70.93726 27.77490  50.79483  60.66051  66.14144  69.62931 False False 
 5351250  408.01  408.03 False   1.08793   1.78390   2.13189   2.34068   2.47988  0.39195   1.50551   1.98275   2.24789   2.41661 False False 
 5358241  829.02  829.03 False   0.97692   1.63590   1.96539   2.16308   2.29487  0.31795   1.37231   1.82418   2.07522   2.23497 False False 
 5358241  829.01  829.03 True    0.03376   0.37834   0.55063   0.65401   0.72293  0.31083   0.24051   0.47679   0.60806   0.69160 False False 
 5358241  829.02  829.01 True    0.04381   0.27491   0.43428   0.52990   0.59364  0.36254   0.14742   0.36598   0.48740   0.56467 False False 
 5371776 1557.01 1557.03 True    0.19350   0.07533   0.20975   0.29040   0.34416  0.46233   0.03220   0.15214   0.25455   0.31972 False False 
 5371776 1557.03 1557.02 True    0.09203   0.21063   0.36196   0.45276   0.51329  0.39468   0.08957   0.29710   0.41240   0.48577 False False 
 5371776 1557.04 1557.02 False   2.21967   3.29289   3.82950   4.15147   4.36612  1.14645   2.86360   3.59953   4.00838   4.26855 False False 
 5371776 1557.04 1557.01 True    0.09920   0.46559   0.64879   0.75871   0.83199  0.26720   0.31904   0.57028   0.70986   0.79868 False False 
 5371776 1557.01 1557.02 False   0.46456   0.95274   1.19683   1.34329   1.44093  0.02363   0.75747   1.09222   1.27820   1.39655 False False 
 5371776 1557.04 1557.03 False   0.77300   1.36400   1.65950   1.83680   1.95500  0.18200   1.12760   1.53286   1.75800   1.90127 False False 
 5374854  645.01  645.02 True    0.39845   0.86460   1.09767   1.23752   1.33075  0.06770   0.67814   0.99779   1.17537   1.28837 False False 
 5384079 2011.01 2011.02 True    0.22331   0.63108   0.83496   0.95730   1.03885  0.18446   0.46797   0.74759   0.90293   1.00178 False False 
 5384713 3444.01 3444.04 True    0.44165   0.25553   0.16247   0.10664   0.06942  0.62777   0.32998   0.20236   0.13146   0.08634 False False 
 5384713 3444.03 3444.01 True    1.40356   2.20475   2.60534   2.84570   3.00593  0.60237   1.88427   2.43366   2.73887   2.93310 False False 
 5384713 3444.03 3444.04 False   1.68406   2.57874   3.02609   3.29449   3.47343  0.78937   2.22087   2.83437   3.17520   3.39209 False False 
 5436502  834.03  834.05 False   3.09764   4.46352   5.14646   5.55623   5.82940  1.73176   3.91717   4.85378   5.37411   5.70523 False False 
 5436502  834.04  834.03 True    0.47205   0.96274   1.20808   1.35528   1.45342  0.01863   0.76646   1.10293   1.28986   1.40881 False False 
 5436502  834.04  834.02 False   2.16467   3.21955   3.74700   4.06347   4.27444  1.10978   2.79760   3.52095   3.92281   4.17854 False False 
 5436502  834.03  834.01 False   0.92132   1.56175   1.88197   2.07411   2.20219  0.28088   1.30558   1.74474   1.98871   2.14397 False False 
 5436502  834.03  834.02 True    0.07492   0.43322   0.61238   0.71987   0.79153  0.28339   0.28990   0.53560   0.67209   0.75895 False False 
 5436502  834.02  834.01 True    0.10630   0.19161   0.34056   0.42993   0.48951  0.40420   0.07245   0.27672   0.39021   0.46243 False False 
 5436502  834.04  834.05 False  11.06388  15.08518  17.09583  18.30221  19.10647  7.04259  13.47666  16.23412  17.76604  18.74090 False False 
 5436502  834.01  834.05 True    0.06636   0.42182   0.59955   0.70618   0.77727  0.28909   0.27964   0.52338   0.65879   0.74496 False False 
 5436502  834.02  834.05 False   0.90603   1.54137   1.85904   2.04964   2.17671  0.27069   1.28723   1.72290   1.96493   2.11895 False False 
 5436502  834.04  834.01 False   4.65655   6.54207   7.48483   8.05048   8.42759  2.77103   5.78786   7.08079   7.79908   8.25618 False False 
 5437945 3791.02 3791.01 True    0.00120   0.33493   0.50180   0.60192   0.66866  0.33254   0.20144   0.43028   0.55742   0.63832 True  False 
 5438099 1567.01 1567.03 True    0.19657   0.59543   0.79485   0.91451   0.99428  0.20229   0.43588   0.70938   0.86133   0.95802 False False 
 5438099 1567.02 1567.03 False   0.86462   1.48616   1.79693   1.98339   2.10770  0.24308   1.23754   1.66374   1.90052   2.05120 False False 
 5438099 1567.02 1567.01 True    0.22085   0.03887   0.16873   0.24664   0.29859  0.48056   0.06502   0.11308   0.21202   0.27498 False False 
 5438099 1567.02 1567.04 False   3.82558   5.43411   6.23838   6.72094   7.04264  2.21706   4.79070   5.89369   6.50646   6.89641 False False 
 5438099 1567.03 1567.04 True    0.29399   0.72531   0.94098   1.07038   1.15664  0.13734   0.55278   0.84855   1.01287   1.11743 False False 
 5438099 1567.01 1567.04 False   2.09669   3.12892   3.64503   3.95470   4.16114  1.06446   2.71602   3.42384   3.81707   4.06731 False False 
 5438757 1601.01 1601.02 True    2.03949   3.05266   3.55924   3.86319   4.06582  1.02633   2.64739   3.34213   3.72810   3.97372 False False 
 5456651  835.01  835.02 True    1.39001   2.18667   2.58501   2.82401   2.98334  0.59334   1.86801   2.41429   2.71779   2.91092 False False 
 5480640 2707.03 2707.01 True    0.08776   0.45034   0.63163   0.74041   0.81293  0.27483   0.30531   0.55394   0.69206   0.77996 False False 
 5480640 2707.02 2707.01 False   1.01155   1.68206   2.01732   2.21847   2.35258  0.34103   1.41385   1.87364   2.12907   2.29162 False False 
 5480640 2707.02 2707.03 True    0.07537   0.23284   0.38695   0.47941   0.54105  0.38358   0.10956   0.32090   0.43832   0.51303 False False 
 5511081 1930.01 1930.03 False   0.61833   1.15778   1.42750   1.58933   1.69722  0.07889   0.94200   1.31190   1.51741   1.64818 False False 
 5511081 1930.02 1930.03 True    0.08621   0.21839   0.37068   0.46206   0.52298  0.39081   0.09655   0.30541   0.42145   0.49529 False False 
 5511081 1930.04 1930.03 False   1.37812   2.17083   2.56719   2.80500   2.96354  0.58542   1.85375   2.39732   2.69930   2.89148 False False 
 5511081 1930.01 1930.02 True    0.11449   0.18067   0.32826   0.41681   0.47584  0.40966   0.06261   0.26501   0.37745   0.44901 False False 
 5511081 1930.04 1930.01 True    0.26525   0.02034   0.10212   0.17559   0.22458  0.51017   0.11831   0.04964   0.14294   0.20231 False False 
 5511081 1930.04 1930.02 False   0.30124   0.73499   0.95186   1.08199   1.16874  0.13250   0.56149   0.85892   1.02416   1.12931 False False 
 5531576  837.02  837.01 True    0.04048   0.27936   0.43928   0.53524   0.59921  0.36032   0.15143   0.37075   0.49259   0.57013 False False 
 5531694  647.01  647.02 True    0.21524   0.04634   0.17713   0.25561   0.30793  0.47683   0.05829   0.12108   0.22073   0.28415 False False 
 5602588 2369.03 2369.01 True    0.23776   0.01632   0.14336   0.21958   0.27040  0.49184   0.08532   0.08891   0.18570   0.24730 False False 
 5613330  649.02  649.01 True    0.14850   0.53133   0.72275   0.83760   0.91417  0.23433   0.37820   0.64071   0.78656   0.87936 False False 
 5621333 3341.02 3341.01 True    0.17329   0.56439   0.75994   0.87727   0.95549  0.21780   0.40795   0.67614   0.82513   0.91994 False False 
 5640085  448.01  448.02 True    1.14922   1.86562   2.22382   2.43874   2.58203  0.43281   1.57906   2.07031   2.34322   2.51690 False False 
 5688683 4097.01 4097.02 True    0.20287   0.06284   0.19570   0.27541   0.32855  0.46858   0.04344   0.13876   0.23998   0.30439 False False 
 5689351  505.02  505.04 True    0.32627   0.10169   0.01060   0.07798   0.12289  0.55084   0.19152   0.03752   0.04803   0.10248 True  False 
 5689351  505.01  505.05 True    2.16302   3.21736   3.74453   4.06083   4.27170  1.10868   2.79562   3.51860   3.92025   4.17585 False False 
 5689351  505.04  505.05 False   4.21618   5.95490   6.82427   7.34589   7.69363  2.47745   5.25941   6.45168   7.11406   7.53556 False False 
 5689351  505.03  505.04 False   0.28411   0.71215   0.92617   1.05458   1.14018  0.14393   0.54093   0.83444   0.99750   1.10127 False False 
 5689351  505.02  505.05 False   6.02864   8.37152   9.54296  10.24583  10.71440  3.68576   7.43437   9.04092   9.93344  10.50141 False False 
 5689351  505.03  505.05 False  12.39630  16.86173  19.09444  20.43407  21.32716  7.93086  15.07555  18.13756  19.83868  20.92121 False False 
 5689351  505.04  505.01 True    0.17544   0.09941   0.23684   0.31929   0.37426  0.45030   0.01053   0.17794   0.28264   0.34928 False True  
 5689351  505.02  505.01 False   0.11107   0.48142   0.66660   0.77771   0.85178  0.25929   0.33328   0.58724   0.72832   0.81811 False False 
 5689351  505.03  505.01 False   1.11764   1.82353   2.17647   2.38823   2.52941  0.41176   1.54117   2.02521   2.29411   2.46524 False False 
 5689351  505.03  505.02 True    0.04702   0.27064   0.42947   0.52477   0.58830  0.36468   0.14357   0.36140   0.48241   0.55942 False False 
 5695396  283.03  283.02 False   0.34469   0.79293   1.01704   1.15151   1.24116  0.10354   0.61363   0.92099   1.09175   1.20041 False False 
 5695396  283.01  283.02 True    0.20714   0.05715   0.18930   0.26858   0.32144  0.47142   0.04856   0.13266   0.23334   0.29741 False False 
 5695396  283.03  283.01 True    0.15200   0.13066   0.27200   0.35680   0.41333  0.43467   0.01760   0.21143   0.31911   0.38763 False False 
 5706595 2183.02 2183.01 True    1.07700   1.76933   2.11549   2.32319   2.46166  0.38466   1.49240   1.96714   2.23088   2.39872 False False 
 5706595 2183.01 2183.03 True    2.95260   4.27013   4.92890   5.32416   5.58767  1.63507   3.74312   4.64657   5.14849   5.46789 False False 
 5706595 2183.02 2183.03 False  15.41907  20.89210  23.62861  25.27052  26.36512  9.94605  18.70289  22.45582  24.54078  25.86758 False False 
 5706966 1908.01 1908.02 True    0.04038   0.27949   0.43943   0.53539   0.59937  0.36025   0.15154   0.37089   0.49274   0.57029 False False 
 5709725  555.01  555.02 True   10.68284  14.57712  16.52426  17.69255  18.47140  6.78856  13.01941  15.68977  17.17331  18.11738 False False 
 5735762  148.02  148.03 True    1.21711   1.95614   2.32566   2.54737   2.69518  0.47807   1.66053   2.16729   2.44883   2.62799 False False 
 5735762  148.01  148.03 False   3.48894   4.98525   5.73340   6.18230   6.48156  1.99262   4.38672   5.41277   5.98279   6.34553 False False 
 5735762  148.01  148.02 True    0.01234   0.34979   0.51851   0.61975   0.68724  0.32511   0.21481   0.44620   0.57475   0.65656 True  False 
 5769810 4913.01 4913.02 True    0.33897   0.11863   0.00846   0.05765   0.10172  0.55931   0.20676   0.05567   0.02827   0.08168 True  False 
 5791986  413.01  413.02 True    0.18987   0.08017   0.21519   0.29620   0.35021  0.45992   0.02785   0.15732   0.26020   0.32566 False False 
 5792202  841.01  841.05 False  15.28492  20.71323  23.42738  25.05588  26.14154  9.85662  18.54191  22.26418  24.33210  25.64806 False False 
 5792202  841.03  841.02 False   1.39300   2.19066   2.58949   2.82879   2.98833  0.59533   1.87159   2.41856   2.72244   2.91581 False False 
 5792202  841.03  841.05 False  37.14906  49.86542  56.22359  60.03850  62.58177 24.43271  44.77887  53.49866  58.34299  61.42574 False False 
 5792202  841.02  841.05 False   6.97099   9.62798  10.95648  11.75358  12.28498  4.31399   8.56518  10.38712  11.39931  12.04343 False False 
 5792202  841.04  841.05 True    0.07268   0.23642   0.39097   0.48370   0.54553  0.38179   0.11278   0.32474   0.44249   0.51742 False False 
 5792202  841.03  841.04 False  19.56963  26.42618  29.85445  31.91141  33.28272 12.71309  23.68356  28.38519  30.99721  32.65940 False False 
 5792202  841.02  841.04 True    3.29788   4.73051   5.44683   5.87661   6.16314  1.86526   4.15746   5.13983   5.68560   6.03290 False False 
 5792202  841.03  841.01 True    0.17130   0.56173   0.75695   0.87408   0.95217  0.21913   0.40556   0.67329   0.82202   0.91667 False False 
 5792202  841.01  841.04 False   7.78068  10.70758  12.17103  13.04910  13.63447  4.85379   9.53682  11.54384  12.65884  13.36839 False False 
 5792202  841.01  841.02 True    0.02151   0.36202   0.53227   0.63442   0.70252  0.31899   0.22582   0.45930   0.58902   0.67157 False False 
 5794379  842.01  842.02 True    0.41790   0.89054   1.12685   1.26864   1.36317  0.05473   0.70148   1.02557   1.20562   1.32020 False False 
 5794570 2675.02 2675.01 True    1.44072   2.25430   2.66108   2.90515   3.06787  0.62715   1.92887   2.48674   2.79668   2.99391 False False 
 5809890 1050.01 1050.02 True    0.12409   0.49878   0.68613   0.79854   0.87348  0.25061   0.34890   0.60584   0.74858   0.83941 False False 
 5856571 1839.01 1839.02 True    3.19211   4.58948   5.28816   5.70737   5.98685  1.79474   4.03053   4.98873   5.52106   5.85981 False False 
 5866724   85.01   85.03 True    0.30620   0.07494   0.04069   0.11007   0.15633  0.53747   0.16744   0.00886   0.07924   0.13530 False True  
 5866724   85.02   85.03 False   0.88667   1.51556   1.83000   2.01867   2.14445  0.25778   1.26400   1.69524   1.93482   2.08728 False False 
 5866724   85.02   85.01 True    0.35967   0.81289   1.03951   1.17547   1.26612  0.09355   0.63161   0.94239   1.11504   1.22492 False False 
 5880320 1060.04 1060.01 True    0.26101   0.01468   0.10848   0.18238   0.23164  0.50734   0.11322   0.05570   0.14954   0.20925 True  False 
 5880320 1060.01 1060.03 True    0.15372   0.12837   0.26942   0.35405   0.41047  0.43581   0.01553   0.20897   0.31643   0.38482 False False 
 5880320 1060.04 1060.03 False   0.25078   0.66770   0.87617   1.00125   1.08463  0.16615   0.50093   0.78683   0.94566   1.04673 False False 
 5880320 1060.02 1060.03 False   1.15389   1.87185   2.23083   2.44622   2.58982  0.43593   1.58467   2.07699   2.35050   2.52455 False False 
 5880320 1060.02 1060.04 True    0.13898   0.14803   0.29153   0.37763   0.43503  0.42599   0.03322   0.23003   0.33936   0.40894 False False 
 5880320 1060.02 1060.01 False   0.27256   0.69675   0.90885   1.03610   1.12094  0.15162   0.52708   0.81795   0.97954   1.08238 False False 
 5881813 2744.02 2744.01 True    3.71987   5.29316   6.07981   6.55180   6.86645  2.14658   4.66385   5.74267   6.34202   6.72343 False False 
 5941160  654.01  654.02 True    0.40533   0.20711   0.10800   0.04853   0.00888  0.60355   0.28640   0.15047   0.07496   0.02691 True  False 
 5942808 2250.02 2250.01 True    1.34348   2.12465   2.51523   2.74958   2.90581  0.56232   1.81218   2.34784   2.64542   2.83479 False False 
 5956342 1052.01 1052.04 True    0.26640   0.68854   0.89960   1.02624   1.11067  0.15573   0.51968   0.80915   0.96996   1.07229 False False 
 5956342 1052.02 1052.01 True    0.24369   0.65825   0.86553   0.98990   1.07281  0.17088   0.49242   0.77670   0.93462   1.03512 False False 
 5956342 1052.02 1052.04 False   2.15001   3.20002   3.72502   4.04002   4.25002  1.10001   2.78002   3.50002   3.90002   4.15457 False False 
 5956342 1052.01 1052.03 False   0.99165   1.65553   1.98747   2.18664   2.31941  0.32777   1.38998   1.84521   2.09812   2.25906 False False 
 5956342 1052.04 1052.03 True    0.21366   0.04846   0.17951   0.25815   0.31057  0.47577   0.05639   0.12334   0.22320   0.28674 False False 
 5956342 1052.02 1052.03 False   3.95397   5.60529   6.43096   6.92635   7.25662  2.30265   4.94477   6.07710   6.70618   7.10650 False False 
 5959719 2498.01 2498.02 True    0.03086   0.29219   0.45371   0.55063   0.61523  0.35391   0.16297   0.38449   0.50755   0.58587 False False 
 5965819 3319.03 3319.02 True    0.16200   0.54933   0.74300   0.85920   0.93667  0.22533   0.39440   0.66000   0.80755   0.90145 False False 
 5965819 3319.02 3319.01 True    0.18878   0.58504   0.78317   0.90205   0.98130  0.20748   0.42654   0.69826   0.84922   0.94528 False False 
 5965819 3319.03 3319.01 False   1.76273   2.68364   3.14409   3.42036   3.60455  0.84182   2.31527   2.94675   3.29758   3.52083 False False 
 5966154  655.01  655.02 True    1.95817   2.94422   3.43725   3.73307   3.93028  0.97211   2.54980   3.22596   3.60160   3.84064 False False 
 5972334  191.03  191.02 True    0.70642   1.27522   1.55963   1.73027   1.84403  0.13761   1.04770   1.43774   1.65443   1.79232 False False 
 5972334  191.02  191.01 False   2.17539   3.23385   3.76308   4.08062   4.29231  1.11693   2.81047   3.53627   3.93949   4.19609 False False 
 5972334  191.03  191.01 False   9.83708  13.44944  15.25562  16.33933  17.06181  6.22472  12.00450  14.48155  15.85769  16.73341 False False 
 5972334  191.03  191.05 False   3.24930   4.66573   5.37395   5.79888   6.08216  1.83287   4.09916   5.07043   5.61002   5.95340 False False 
 5972334  191.02  191.05 True    0.24509   0.66012   0.86764   0.99215   1.07515  0.16994   0.49411   0.77870   0.93681   1.03742 False False 
 5972334  191.05  191.04 False   2.20910   3.27879   3.81364   4.13455   4.34849  1.13940   2.85091   3.58442   3.99193   4.25125 False False 
 5972334  191.02  191.04 False   6.99124   9.65499  10.98686  11.78599  12.31873  4.32749   8.58949  10.41606  11.43082  12.07658 False False 
 5972334  191.05  191.01 True    0.27516   0.70022   0.91274   1.04026   1.12527  0.14989   0.53019   0.82166   0.98358   1.08663 False False 
 5972334  191.01  191.04 True    0.25831   0.67775   0.88746   1.01329   1.09718  0.16113   0.50997   0.79758   0.95737   1.05905 False False 
 5972334  191.03  191.04 False  26.27280  35.36373  39.90920  42.63648  44.45467 17.18187  31.72736  37.96114  41.42436  43.62822 False False 
 5978559 2321.02 2321.01 True    0.31873   0.75831   0.97810   1.10998   1.19789  0.12084   0.58248   0.88391   1.05137   1.15793 False False 
 6020753  657.01  657.02 True    1.00058   1.66744   2.00087   2.20093   2.33430  0.33372   1.40070   1.85797   2.11202   2.27368 False False 
 6021193 2148.03 2148.02 True    0.04333   0.39111   0.56500   0.66933   0.73889  0.30444   0.25200   0.49048   0.62296   0.70727 False False 
 6021193 2148.03 2148.01 False   0.65055   1.20073   1.47583   1.64088   1.75092  0.10037   0.98066   1.35793   1.56752   1.70090 False False 
 6021193 2148.02 2148.01 True    0.20900   0.05466   0.18650   0.26560   0.31833  0.47267   0.05080   0.13000   0.23044   0.29436 False False 
 6026737 2949.02 2949.01 True    0.35655   0.80874   1.03483   1.17048   1.26092  0.09563   0.62786   0.93793   1.11019   1.21981 False False 
 6041734 2167.01 2167.03 True    0.57229   1.09638   1.35843   1.51566   1.62048  0.04819   0.88674   1.24612   1.44578   1.57283 False False 
 6058816 3500.02 3500.01 True    6.76589   9.35452  10.64884  11.42543  11.94315  4.17726   8.31907  10.09413  11.08028  11.70782 False False 
 6062088  658.01  658.02 True    0.15094   0.13208   0.27359   0.35850   0.41510  0.43396   0.01887   0.21295   0.32076   0.38937 False False 
 6062088  658.01  658.03 False   0.79114   1.38818   1.68670   1.86582   1.98523  0.19409   1.14936   1.55877   1.78621   1.93095 False False 
 6062088  658.02  658.03 True    0.05477   0.40636   0.58216   0.68764   0.75796  0.29682   0.26573   0.50682   0.64076   0.72599 False False 
 6103377 3004.02 3004.01 True    0.42560   0.90080   1.13840   1.28096   1.37600  0.04960   0.71072   1.03657   1.21760   1.33280 False False 
 6105462 2098.01 2098.02 True    0.78856   1.38475   1.68284   1.86170   1.98094  0.19237   1.14627   1.55509   1.78221   1.92674 False False 
 6152974  216.02  216.01 True    0.34148   0.78864   1.01222   1.14636   1.23579  0.10568   0.60977   0.91640   1.08674   1.19514 False False 
 6196457  285.02  285.03 True    0.07651   0.23132   0.38523   0.47758   0.53914  0.38434   0.10818   0.31927   0.43653   0.51116 False False 
 6196457  285.01  285.03 False   0.79495   1.39327   1.69242   1.87192   1.99158  0.19663   1.15394   1.56421   1.79214   1.93719 False False 
 6196457  285.01  285.02 True    0.02817   0.29578   0.45775   0.55493   0.61972  0.35211   0.16620   0.38833   0.51174   0.59027 False False 
 6209677 1750.02 1750.01 True    0.53078   1.04103   1.29616   1.44924   1.55129  0.02052   0.83693   1.18682   1.38121   1.50491 False False 
 6221385 6145.01 6145.02 True    0.16997   0.10670   0.24504   0.32804   0.38338  0.44665   0.00397   0.18575   0.29115   0.35823 False True  
 6221385 6145.03 6145.02 False   1.23268   1.97691   2.34902   2.57229   2.72113  0.48845   1.67921   2.18954   2.47306   2.65347 False False 
 6221385 6145.03 6145.01 True    0.34494   0.79326   1.01742   1.15191   1.24157  0.10337   0.61393   0.92135   1.09213   1.20082 False False 
 6266741  508.01  508.02 True    0.05074   0.40098   0.57610   0.68118   0.75123  0.29951   0.26088   0.50105   0.63448   0.71939 False False 
 6278762 3158.02 3158.03 True    0.31922   0.09230   0.02117   0.08924   0.13463  0.54615   0.18307   0.02746   0.05899   0.11400 False False 
 6278762 3158.02 3158.04 False   0.14830   0.13560   0.27755   0.36273   0.41951  0.43220   0.02204   0.21672   0.32487   0.39370 False False 
 6278762 3158.03 3158.04 True    0.37446   0.16595   0.06169   0.00086   0.04256  0.58298   0.24936   0.10638   0.02694   0.02361 True  False 
 6278762 3158.01 3158.03 False   0.14039   0.14615   0.28942   0.37538   0.43269  0.42692   0.03154   0.22802   0.33718   0.40664 False False 
 6278762 3158.01 3158.02 True    0.36865   0.15820   0.05298   0.01016   0.05225  0.57910   0.24238   0.09808   0.01790   0.03311 True  False 
 6278762 3158.03 3158.05 False   0.21313   0.04915   0.18030   0.25898   0.31144  0.47542   0.05576   0.12409   0.22401   0.28760 False False 
 6278762 3158.02 3158.05 False   0.07136   0.42848   0.60704   0.71418   0.78560  0.28576   0.28563   0.53052   0.66656   0.75314 False False 
 6278762 3158.01 3158.05 False   0.35280   0.80373   1.02920   1.16448   1.25467  0.09813   0.62336   0.93257   1.10436   1.21367 False False 
 6278762 3158.01 3158.04 False   0.07544   0.43392   0.61316   0.72070   0.79240  0.28304   0.29053   0.53634   0.67291   0.75981 False False 
 6278762 3158.04 3158.05 True    0.37105   0.16140   0.05657   0.00632   0.04825  0.58070   0.24526   0.10150   0.02163   0.02919 True  False 
 6289257  307.02  307.01 True    0.88774   1.51699   1.83161   2.02039   2.14624  0.25849   1.26529   1.69677   1.93649   2.08903 False False 
 6345732 2857.02 2857.01 True    0.36160   0.81547   1.04240   1.17856   1.26933  0.09227   0.63392   0.94514   1.11804   1.22807 False False 
 6347299  661.01  661.02 True    0.10902   0.18797   0.33647   0.42556   0.48496  0.40601   0.06917   0.27283   0.38597   0.45796 False False 
 6359320 1127.01 1127.02 True    0.23704   0.01727   0.14443   0.22073   0.27159  0.49136   0.08445   0.08994   0.18682   0.24847 False False 
 6359320 1127.03 1127.02 False   0.43266   0.91021   1.14899   1.29226   1.38777  0.04489   0.71919   1.04666   1.22858   1.34435 False False 
 6359320 1127.03 1127.01 True    0.06111   0.25185   0.40833   0.50222   0.56482  0.37407   0.12667   0.34127   0.46049   0.53636 False False 
 6364582 3456.01 3456.02 True    6.87696   9.50261  10.81544  11.60314  12.12827  4.25131   8.45235  10.25280  11.25305  11.88957 False False 
 6368175 3503.01 3503.02 True    0.24887   0.00150   0.12669   0.20180   0.25188  0.49925   0.09865   0.07304   0.16842   0.22912 True  False 
 6381846  509.02  509.03 True    0.72750   1.30333   1.59124   1.76399   1.87916  0.15166   1.07300   1.46785   1.68722   1.82681 False False 
 6381846  509.01  509.03 False   3.75242   5.33656   6.12863   6.60387   6.92070  2.16828   4.70290   5.78917   6.39265   6.77669 False False 
 6381846  509.01  509.02 True    0.37552   0.83403   1.06328   1.20084   1.29254  0.08299   0.65063   0.96503   1.13970   1.25085 False False 
 6382217 2036.02 2036.01 True    0.27433   0.03244   0.08851   0.16108   0.20945  0.51622   0.12919   0.03667   0.12882   0.18746 False False 
 6383785  239.02  239.01 True    0.22150   0.03800   0.16775   0.24560   0.29750  0.48100   0.06580   0.11215   0.21100   0.27391 False False 
 6422155  510.01  510.04 False   4.97194   6.96258   7.95791   8.55510   8.95323  2.98129   6.16633   7.53134   8.28968   8.77226 False False 
 6422155  510.03  510.04 True    0.20047   0.60062   0.80070   0.92074   1.00078  0.19969   0.44056   0.71495   0.86739   0.96440 False False 
 6422155  510.02  510.03 True    0.14471   0.52628   0.71707   0.83154   0.90785  0.23686   0.37365   0.63530   0.78066   0.87316 False False 
 6422155  510.02  510.04 False   1.74837   2.66449   3.12256   3.39739   3.58062  0.83225   2.29804   2.92624   3.27524   3.49733 False False 
 6422155  510.01  510.02 True    0.08645   0.44860   0.62968   0.73832   0.81075  0.27570   0.30374   0.55207   0.69003   0.77783 False False 
 6422155  510.01  510.03 False   1.48734   2.31646   2.73102   2.97975   3.14557  0.65823   1.98481   2.55335   2.86920   3.07020 False False 
 6425957  663.01  663.02 True    2.68455   3.91273   4.52682   4.89528   5.14092  1.45637   3.42146   4.26364   4.73152   5.02926 False False 
 6428700  853.01  853.02 True    0.11650   0.17799   0.32524   0.41359   0.47249  0.41100   0.06019   0.26214   0.37433   0.44572 False False 
 6436029 2828.01 2828.02 True    3.24781   4.66374   5.37171   5.79649   6.07968  1.83187   4.09737   5.06829   5.60770   5.95095 False False 
 6442340  664.01  664.03 True    0.10777   0.18963   0.33834   0.42756   0.48704  0.40518   0.07067   0.27461   0.38791   0.46000 False False 
 6442340  664.02  664.03 False   0.50624   1.00832   1.25936   1.40999   1.51040  0.00416   0.80749   1.15177   1.34304   1.46476 False True  
 6442340  664.02  664.01 True    0.15591   0.12546   0.26614   0.35055   0.40682  0.43727   0.01291   0.20585   0.31303   0.38124 False True  
 6448890 1241.02 1241.01 True    0.01923   0.35898   0.52885   0.63077   0.69872  0.32051   0.22308   0.45605   0.58547   0.66784 False False 
 6451936  511.02  511.01 True    0.06118   0.25176   0.40822   0.50211   0.56469  0.37412   0.12658   0.34117   0.46038   0.53625 False False 
 6462863   94.02   94.03 False   1.60561   2.47415   2.90842   3.16898   3.34268  0.73707   2.12673   2.72230   3.05317   3.26373 False False 
 6462863   94.04   94.03 False   6.25591   8.67455   9.88387  10.60946  11.09319  3.83728   7.70710   9.36559  10.28698  10.87331 False False 
 6462863   94.04   94.02 True    0.39236   0.85648   1.08854   1.22778   1.32061  0.07176   0.67084   0.98909   1.16590   1.27841 False False 
 6462863   94.02   94.01 True    0.07174   0.42899   0.60761   0.71479   0.78623  0.28551   0.28609   0.53106   0.66715   0.75376 False False 
 6462863   94.04   94.01 False   1.98451   2.97934   3.47676   3.77521   3.97418  0.98967   2.58141   3.26358   3.64256   3.88374 False False 
 6462863   94.01   94.03 True    0.21560   0.62080   0.82340   0.94496   1.02600  0.18960   0.45872   0.73657   0.89093   0.98916 False False 
 6467363 2840.01 2840.02 True    0.01193   0.34924   0.51789   0.61908   0.68655  0.32538   0.21431   0.44561   0.57411   0.65588 True  False 
 6508221  416.05  416.04 False   2.82735   4.10313   4.74102   5.12376   5.37891  1.55157   3.59282   4.46764   4.95365   5.26293 False False 
 6508221  416.05  416.02 False   9.71177  13.28236  15.06765  16.13883  16.85295  6.14118  11.85412  14.30253  15.66275  16.52835 False False 
 6508221  416.04  416.02 True    0.39937   0.86583   1.09906   1.23900   1.33229  0.06709   0.67925   0.99910   1.17680   1.28988 False False 
 6508221  416.03  416.01 True    0.06603   0.24530   0.40096   0.49436   0.55662  0.37735   0.12077   0.33425   0.45285   0.52832 False False 
 6508221  416.01  416.04 True    0.13406   0.15458   0.29891   0.38550   0.44323  0.42271   0.03913   0.23705   0.34701   0.41699 False False 
 6508221  416.01  416.02 False   1.42354   2.23139   2.63531   2.87766   3.03923  0.61569   1.90825   2.46220   2.76995   2.96579 False False 
 6508221  416.03  416.02 False   3.52705   5.03606   5.79057   6.24327   6.54508  2.01803   4.43246   5.46721   6.04207   6.40789 False False 
 6508221  416.05  416.03 True    0.18309   0.57745   0.77463   0.89294   0.97181  0.21128   0.41970   0.69012   0.84036   0.93596 False False 
 6508221  416.03  416.04 False   0.61753   1.15670   1.42629   1.58804   1.69588  0.07835   0.94103   1.31075   1.51615   1.64686 False False 
 6508221  416.05  416.01 False   1.20994   1.94659   2.31491   2.53591   2.68324  0.47330   1.65193   2.15706   2.43769   2.61627 False False 
 6521045   41.02   41.01 True    0.06957   0.24057   0.39565   0.48869   0.55072  0.37971   0.11652   0.32919   0.44734   0.52252 False False 
 6521045   41.02   41.03 False   1.56521   2.42027   2.84781   3.10433   3.27534  0.71014   2.07825   2.66458   2.99032   3.19761 False False 
 6521045   41.01   41.03 True    0.37850   0.83801   1.06776   1.20561   1.29751  0.08100   0.65421   0.96929   1.14434   1.25574 False False 
 6525946 2093.02 2093.01 True    0.35228   0.80304   1.02842   1.16365   1.25380  0.09848   0.62274   0.93183   1.10355   1.21282 False False 
 6525946 2093.03 2093.01 False   5.83719   8.11625   9.25578   9.93950  10.39532  3.55813   7.20463   8.76741   9.63563  10.18813 False False 
 6525946 2093.03 2093.02 True    1.52802   2.37069   2.79203   3.04483   3.21337  0.68535   2.03362   2.61146   2.93248   3.13676 False False 
 6527078 4657.01 4657.02 True    0.31155   0.08206   0.03268   0.10153   0.14742  0.54103   0.17386   0.01650   0.07093   0.12656 False False 
 6541920  157.01  157.05 False   3.54431   5.05908   5.81647   6.27090   6.57385  2.02954   4.45317   5.49187   6.06893   6.43615 False False 
 6541920  157.06  157.05 False   4.74428   6.65905   7.61643   8.19086   8.57381  2.82952   5.89314   7.20612   7.93555   8.39974 False False 
 6541920  157.06  157.01 True    0.36797   0.15729   0.05195   0.01125   0.05338  0.57865   0.24156   0.09710   0.01684   0.03423 True  False 
 6541920  157.02  157.04 False   0.02891   0.37187   0.54336   0.64625   0.71484  0.31406   0.23469   0.46987   0.60052   0.68366 False False 
 6541920  157.01  157.04 False   0.79218   1.38957   1.68826   1.86748   1.98696  0.19478   1.15061   1.56025   1.78783   1.93265 False False 
 6541920  157.02  157.03 True    0.29485   0.05980   0.05772   0.12823   0.17524  0.52990   0.15382   0.00735   0.09689   0.15388 False True  
 6541920  157.06  157.04 False   1.26542   2.02056   2.39813   2.62467   2.77570  0.51028   1.71850   2.23631   2.52398   2.70705 False False 
 6541920  157.04  157.05 True    0.26782   0.69043   0.90173   1.02851   1.11303  0.15479   0.52138   0.81117   0.97216   1.07461 False False 
 6541920  157.02  157.05 False   1.60894   2.47858   2.91340   3.17430   3.34823  0.73929   2.13072   2.72705   3.05834   3.26917 False False 
 6541920  157.06  157.03 False   0.55257   1.07010   1.32886   1.48412   1.58762  0.03505   0.86309   1.21796   1.41511   1.54057 False False 
 6541920  157.01  157.02 True    0.12909   0.16122   0.30637   0.39346   0.45152  0.41939   0.04510   0.24416   0.35475   0.42513 False False 
 6541920  157.01  157.03 False   0.22824   0.63766   0.84236   0.96519   1.04707  0.18117   0.47389   0.75463   0.91060   1.00985 False False 
 6541920  157.03  157.04 True    0.27043   0.02724   0.09435   0.16731   0.21595  0.51362   0.12452   0.04224   0.13488   0.19384 False False 
 6541920  157.03  157.05 False   0.84992   1.46657   1.77489   1.95988   2.08321  0.23328   1.21991   1.64275   1.87766   2.02715 False False 
 6541920  157.06  157.02 False   0.10089   0.46785   0.65133   0.76142   0.83481  0.26608   0.32106   0.57270   0.71249   0.80145 False False 
 6587002  612.01  612.03 False   1.94314   2.92418   3.41471   3.70902   3.90523  0.96209   2.53176   3.20448   3.57821   3.81604 False False 
 6587002  612.01  612.02 True    0.14339   0.52452   0.71509   0.82943   0.90566  0.23774   0.37207   0.63342   0.77861   0.87101 False False 
 6587002  612.02  612.03 True    0.28702   0.71602   0.93053   1.05923   1.14503  0.14199   0.54442   0.83860   1.00203   1.10603 False False 
 6587280  857.01  857.02 True    0.75194   1.33593   1.62792   1.80311   1.91991  0.16796   1.10233   1.50278   1.72525   1.86682 False False 
 6607286 1239.01 1239.02 True    1.02614   1.70152   2.03921   2.24183   2.37690  0.35076   1.43137   1.89449   2.15178   2.31550 False False 
 6607357 2838.02 2838.01 True    0.19365   0.07513   0.20952   0.29015   0.34391  0.46244   0.03239   0.15192   0.25432   0.31947 False False 
 6616218 1692.02 1692.01 True    0.21093   0.61457   0.81640   0.93749   1.01822  0.19271   0.45312   0.72990   0.88367   0.98152 False False 
 6677841 1236.02 1236.03 False   1.21010   1.94680   2.31515   2.53616   2.68350  0.47340   1.65212   2.15729   2.43794   2.61653 False False 
 6677841 1236.01 1236.03 True    0.23866   0.01512   0.14201   0.21815   0.26890  0.49244   0.08639   0.08763   0.18431   0.24583 False False 
 6677841 1236.02 1236.04 False   2.99519   4.32692   4.99278   5.39230   5.65865  1.66346   3.79423   4.70741   5.21474   5.53758 False False 
 6677841 1236.01 1236.04 False   0.37627   0.83503   1.06441   1.20204   1.29379  0.08249   0.65153   0.96610   1.14087   1.25208 False False 
 6677841 1236.03 1236.04 True    0.09615   0.20513   0.35577   0.44616   0.50641  0.39744   0.08462   0.29121   0.40598   0.47902 False False 
 6677841 1236.02 1236.01 True    0.45145   0.93527   1.17718   1.32232   1.41909  0.03237   0.74174   1.07350   1.25781   1.37510 False False 
 6678383  111.02  111.03 True    0.09335   0.45780   0.64002   0.74935   0.82224  0.27110   0.31202   0.56192   0.70076   0.78911 False False 
 6678383  111.01  111.02 True    0.03558   0.38078   0.55337   0.65693   0.72597  0.30961   0.24270   0.47940   0.61091   0.69459 False False 
 6678383  111.01  111.03 False   1.26450   2.01933   2.39675   2.62320   2.77417  0.50967   1.71740   2.23500   2.52256   2.70555 False False 
 6685609  665.02  665.03 True    0.04722   0.27038   0.42918   0.52445   0.58797  0.36481   0.14334   0.36112   0.48211   0.55910 False False 
 6685609  665.03  665.01 True    0.04477   0.27363   0.43284   0.52836   0.59204  0.36318   0.14627   0.36461   0.48591   0.56310 False False 
 6685609  665.02  665.01 False   0.82025   1.42699   1.73037   1.91239   2.03374  0.21350   1.18430   1.60035   1.83149   1.97858 False False 
 6690082 1240.02 1240.03 True    0.02197   0.36263   0.53296   0.63515   0.70328  0.31869   0.22636   0.45996   0.58973   0.67231 False False 
 6690082 1240.01 1240.03 False   1.29614   2.06151   2.44420   2.67382   2.82689  0.53076   1.75536   2.28019   2.57177   2.75731 False False 
 6690082 1240.01 1240.02 True    0.12339   0.49785   0.68508   0.79742   0.87231  0.25108   0.34806   0.60484   0.74749   0.83827 False False 
 6696580 2092.02 2092.01 True    0.12834   0.50445   0.69251   0.80534   0.88056  0.24777   0.35401   0.61191   0.75519   0.84637 False False 
 6696580 2092.02 2092.03 False   0.50778   1.01037   1.26167   1.41245   1.51297  0.00519   0.80934   1.15397   1.34544   1.46728 False True  
 6696580 2092.01 2092.03 True    0.33186   0.10914   0.00221   0.06903   0.11357  0.55457   0.19823   0.04551   0.03933   0.09332 True  False 
 6716545 2906.01 2906.02 False   4.24420   5.99227   6.86630   7.39072   7.74033  2.49613   5.29304   6.49172   7.15765   7.58142 False False 
 6716545 2906.03 2906.02 True    2.32429   3.43238   3.98643   4.31886   4.54048  1.21619   2.98914   3.74898   4.17111   4.43974 False False 
 6716545 2906.01 2906.03 True    0.21123   0.05169   0.18316   0.26203   0.31462  0.47415   0.05347   0.12682   0.22698   0.29072 False False 
 6767227 4871.01 4871.02 True    0.32356   0.09809   0.01465   0.08230   0.12739  0.54904   0.18828   0.03366   0.05223   0.10690 True  False 
 6768394 2086.01 2086.03 False   0.16597   0.11205   0.25105   0.33445   0.39006  0.44398   0.00084   0.19148   0.29739   0.36478 False True  
 6768394 2086.01 2086.04 False  22.51900  30.35867  34.27850  36.63040  38.19833 14.67933  27.22280  32.59857  35.58511  37.48563 False False 
 6768394 2086.01 2086.02 True    0.37480   0.16640   0.06221   0.00031   0.04199  0.58320   0.24976   0.10686   0.02747   0.02305 True  False 
 6768394 2086.02 2086.03 True    0.33298   0.11064   0.00053   0.06723   0.11170  0.55532   0.19958   0.04712   0.03758   0.09148 True  False 
 6768394 2086.03 2086.04 True   13.09954  17.79939  20.14931  21.55927  22.49924  8.39969  15.91945  19.14220  20.93262  22.07198 False False 
 6768394 2086.02 2086.04 False  17.80929  24.07905  27.21394  29.09486  30.34882 11.53953  21.57115  25.87041  28.25890  29.77884 False False 
 6786037  564.01  564.02 True    2.03300   3.04400   3.54950   3.85280   4.05500  1.02200   2.63960   3.33286   3.71800   3.96309 False False 
 6786037  564.03  564.02 False   9.28682  12.71576  14.43023  15.45891  16.14470  5.85788  11.34418  13.69546  15.00172  15.83298 False False 
 6786037  564.03  564.01 True    0.69582   1.26109   1.54372   1.71330   1.82636  0.13054   1.03498   1.42259   1.63793   1.77497 False False 
 6849310  864.01  864.03 True    0.13263   0.51018   0.69895   0.81222   0.88772  0.24491   0.35916   0.61805   0.76188   0.85340 False False 
 6849310  864.01  864.02 False   1.32507   2.10009   2.48760   2.72011   2.87512  0.55005   1.79008   2.32153   2.61677   2.80466 False False 
 6849310  864.03  864.02 True    0.02640   0.36853   0.53960   0.64224   0.71066  0.31573   0.23168   0.46628   0.59662   0.67956 False False 
 6850504   70.02   70.01 False   0.46831   0.95774   1.20246   1.34929   1.44718  0.02113   0.76197   1.09758   1.28403   1.40269 False False 
 6850504   70.01   70.05 True    0.09814   0.20248   0.35279   0.44297   0.50310  0.39876   0.08223   0.28837   0.40289   0.47577 False False 
 6850504   70.04   70.05 False   0.60511   1.14015   1.40767   1.56818   1.67519  0.07008   0.92614   1.29302   1.49684   1.62655 False False 
 6850504   70.02   70.04 True    0.17501   0.09999   0.23749   0.31999   0.37499  0.45001   0.01001   0.17856   0.28332   0.34999 False True  
 6850504   70.02   70.05 False   1.64841   2.53122   2.97262   3.23746   3.41402  0.76561   2.17810   2.78345   3.11976   3.33377 False False 
 6850504   70.04   70.01 True    0.11011   0.18652   0.33484   0.42383   0.48315  0.40674   0.06787   0.27127   0.38428   0.45619 False False 
 6850504   70.02   70.03 False   9.49902  12.99870  14.74854  15.79844  16.49837  5.99935  11.59883  13.99861  15.33182  16.18022 False False 
 6850504   70.04   70.03 False   5.36310   7.48414   8.54465   9.18097   9.60517  3.24207   6.63572   8.09015   8.89816   9.41235 False False 
 6850504   70.01   70.03 False   2.57521   3.76695   4.36282   4.72034   4.95869  1.38347   3.29025   4.10744   4.56144   4.85035 False False 
 6850504   70.05   70.03 True    0.98213   1.64285   1.97320   2.17141   2.30356  0.32142   1.37856   1.83162   2.08332   2.24349 False False 
 6871071 2220.01 2220.05 False   0.81693   1.42257   1.72540   1.90709   2.02822  0.21129   1.18032   1.59562   1.82634   1.97316 False False 
 6871071 2220.03 2220.05 False   2.14287   3.19050   3.71431   4.02860   4.23812  1.09525   2.77145   3.48982   3.88892   4.14289 False False 
 6871071 2220.01 2220.02 True    0.23416   0.02111   0.14875   0.22534   0.27639  0.48944   0.08100   0.09405   0.19130   0.25319 False False 
 6871071 2220.02 2220.05 False   0.18624   0.58165   0.77936   0.89799   0.97707  0.20917   0.42349   0.69463   0.84526   0.94112 False False 
 6871071 2220.03 2220.02 False   0.32472   0.76629   0.98708   1.11955   1.20787  0.11685   0.58966   0.89246   1.06068   1.16772 False False 
 6871071 2220.01 2220.04 False   0.16739   0.55652   0.75108   0.86782   0.94565  0.22174   0.40087   0.66770   0.81594   0.91027 False False 
 6871071 2220.04 2220.05 True    0.22180   0.03760   0.16730   0.24512   0.29700  0.48120   0.06616   0.11172   0.21054   0.27342 False False 
 6871071 2220.03 2220.04 False   1.01932   1.69242   2.02897   2.23091   2.36553  0.34621   1.42318   1.88474   2.14116   2.30434 False False 
 6871071 2220.03 2220.01 True    0.13511   0.15318   0.29733   0.38382   0.44148  0.42341   0.03786   0.23555   0.34538   0.41527 False False 
 6871071 2220.02 2220.04 True    0.23783   0.01622   0.14325   0.21947   0.27028  0.49189   0.08540   0.08881   0.18559   0.24718 False False 
 6878240 2681.02 2681.01 True    2.04475   3.05966   3.56712   3.87160   4.07458  1.02983   2.65370   3.34964   3.73627   3.98231 False False 
 6932987 1366.01 1366.02 True    0.40636   0.87515   1.10954   1.25018   1.34393  0.06243   0.68763   1.00909   1.18767   1.30132 False False 
 6936909 1363.01 1363.02 True    0.19630   0.07160   0.20555   0.28592   0.33950  0.46420   0.03556   0.14814   0.25020   0.31514 False False 
 6937529 4382.01 4382.02 True    0.32435   0.09913   0.01348   0.08105   0.12609  0.54956   0.18921   0.03478   0.05102   0.10562 True  False 
 6946199 1359.01 1359.02 True    0.41263   0.88351   1.11895   1.26021   1.35439  0.05824   0.69516   1.01805   1.19743   1.31158 False False 
 6948054  869.01  869.03 True    0.16559   0.55411   0.74838   0.86494   0.94264  0.22294   0.39870   0.66512   0.81313   0.90732 False False 
 6948054  869.04  869.03 False   1.71146   2.61529   3.06720   3.33834   3.51911  0.80764   2.25376   2.87352   3.21783   3.43694 False False 
 6948054  869.04  869.02 False   4.63315   6.51086   7.44972   8.01303   8.38858  2.75543   5.75977   7.04735   7.76267   8.21787 False False 
 6948054  869.03  869.02 True    0.03876   0.38502   0.55815   0.66202   0.73127  0.30749   0.24652   0.48395   0.61586   0.69980 False False 
 6948054  869.04  869.01 True    0.16313   0.55084   0.74470   0.86101   0.93856  0.22458   0.39576   0.66162   0.80932   0.90331 False False 
 6948054  869.01  869.02 False   1.42154   2.22872   2.63231   2.87446   3.03590  0.61436   1.90585   2.45934   2.76684   2.96252 False False 
 6949061 1960.01 1960.02 True    0.29465   0.72620   0.94197   1.07144   1.15775  0.13690   0.55358   0.84950   1.01390   1.11851 False False 
 6949607  870.01  870.02 True    0.24007   0.01324   0.13989   0.21589   0.26655  0.49338   0.08809   0.08561   0.18211   0.24352 True  False 
 6964929 2756.01 2756.02 True    2.81191   4.08255   4.71787   5.09906   5.35319  1.54127   3.57429   4.44559   4.92964   5.23767 False False 
 6975129 1628.01 1628.03 True    0.04192   0.27745   0.43713   0.53294   0.59681  0.36128   0.14970   0.36869   0.49035   0.56778 False False 
 6975129 1628.02 1628.03 False   9.67427  13.23237  15.01141  16.07884  16.79046  6.11618  11.80913  14.24896  15.60443  16.46699 False False 
 6975129 1628.02 1628.01 True    4.57063   6.42751   7.35595   7.91301   8.28438  2.71375   5.68476   6.95804   7.66543   8.11558 False False 
 7017274 3209.02 3209.01 True    0.12030   0.17294   0.31956   0.40753   0.46617  0.41353   0.05564   0.25672   0.36843   0.43952 False False 
 7040629  671.01  671.04 False   0.31625   0.75500   0.97438   1.10601   1.19376  0.12250   0.57950   0.88036   1.04751   1.15387 False False 
 7040629  671.02  671.04 True    0.25456   0.00608   0.11816   0.19271   0.24240  0.50304   0.10547   0.06492   0.15958   0.21982 True  False 
 7040629  671.01  671.03 False   0.92256   1.56341   1.88383   2.07609   2.20426  0.28170   1.30707   1.74651   1.99064   2.14600 False False 
 7040629  671.02  671.03 False   0.08881   0.45175   0.63322   0.74210   0.81469  0.27412   0.30658   0.55545   0.69371   0.78170 False False 
 7040629  671.04  671.03 True    0.26969   0.02625   0.09547   0.16850   0.21719  0.51312   0.12362   0.04331   0.13604   0.19506 False False 
 7040629  671.01  671.02 True    0.11713   0.17716   0.32430   0.41259   0.47144  0.41142   0.05944   0.26124   0.37335   0.44469 False False 
 7050989  312.01  312.02 True    0.29185   0.05580   0.06223   0.13305   0.18026  0.52790   0.15022   0.01165   0.10157   0.15880 False True  
 7100673 4032.02 4032.01 True    0.31694   0.08926   0.02459   0.09289   0.13843  0.54463   0.18033   0.02420   0.06254   0.11773 False False 
 7100673 4032.01 4032.03 False   0.24165   0.01114   0.13753   0.21336   0.26392  0.49443   0.08998   0.08336   0.17966   0.24094 True  False 
 7100673 4032.04 4032.03 True    0.41260   0.21681   0.11891   0.06017   0.02101  0.60840   0.29513   0.16086   0.08627   0.03881 False False 
 7100673 4032.03 4032.05 True    0.39633   0.19511   0.09450   0.03414   0.00611  0.59756   0.27560   0.13762   0.06096   0.01218 False False 
 7100673 4032.04 4032.05 False   0.29082   0.05443   0.06377   0.13469   0.18197  0.52721   0.14898   0.01311   0.10317   0.16048 False True  
 7100673 4032.01 4032.05 False   0.08442   0.22078   0.37337   0.46493   0.52597  0.38961   0.09870   0.30797   0.42424   0.49823 False False 
 7100673 4032.02 4032.04 False   0.11814   0.17581   0.32279   0.41097   0.46976  0.41209   0.05823   0.25980   0.37178   0.44304 False False 
 7100673 4032.01 4032.04 True    0.35448   0.13930   0.03172   0.03283   0.07587  0.56965   0.22537   0.07783   0.00414   0.05631 False True  
 7100673 4032.02 4032.03 False   0.03600   0.38133   0.55400   0.65760   0.72666  0.30933   0.24320   0.48000   0.61155   0.69527 False False 
 7100673 4032.02 4032.05 False   0.25079   0.66772   0.87619   1.00127   1.08465  0.16614   0.50095   0.78685   0.94568   1.04675 False False 
 7102227 1360.02 1360.01 True    0.26019   0.68025   0.89028   1.01630   1.10031  0.15987   0.51223   0.80027   0.96029   1.06213 False False 
 7102227 1360.03 1360.01 False  23.06401  31.08534  35.09601  37.50241  39.10668 15.04267  27.87681  33.37715  36.43290  38.37747 False False 
 7102227 1360.03 1360.02 True    8.54778  11.73038  13.32168  14.27645  14.91297  5.36519  10.45734  12.63969  13.85211  14.62365 False False 
 7106173 3083.02 3083.03 True    0.33456   0.11275   0.00185   0.06470   0.10906  0.55638   0.20148   0.04938   0.03512   0.08889 True  False 
 7106173 3083.02 3083.01 False   0.18302   0.08930   0.22547   0.30716   0.36163  0.45535   0.01963   0.16711   0.27085   0.33687 False False 
 7106173 3083.03 3083.01 True    0.38613   0.18151   0.07920   0.01781   0.02311  0.59076   0.26336   0.12305   0.04510   0.00451 False True  
 7107802 2420.02 2420.01 True    0.04735   0.27020   0.42897   0.52424   0.58775  0.36490   0.14318   0.36093   0.48190   0.55888 False False 
 7109675  872.02  872.01 True    1.48292   2.31056   2.72438   2.97267   3.13820  0.65528   1.97950   2.54702   2.86232   3.06296 False False 
 7115785  672.01  672.02 True    0.29754   0.73005   0.94631   1.07606   1.16256  0.13498   0.55704   0.85362   1.01839   1.12324 False False 
 7132798  220.01  220.02 True    0.14843   0.13542   0.27735   0.36251   0.41928  0.43229   0.02188   0.21652   0.32466   0.39347 False False 
 7134976  874.01  874.02 True    0.21551   0.62068   0.82327   0.94482   1.02586  0.18966   0.45862   0.73645   0.89080   0.98902 False False 
 7175184  369.01  369.02 True    0.14153   0.14462   0.28770   0.37355   0.43078  0.42769   0.03016   0.22638   0.33539   0.40476 False False 
 7183745 2521.02 2521.01 True    1.92571   2.90095   3.38857   3.68114   3.87619  0.95047   2.51085   3.17959   3.55111   3.78753 False False 
 7202957 2687.01 2687.02 True    1.37860   2.17147   2.56790   2.80576   2.96434  0.58574   1.85432   2.39800   2.70005   2.89226 False False 
 7207061 2113.02 2113.01 True    0.35355   0.13807   0.03033   0.03431   0.07741  0.56904   0.22426   0.07650   0.00558   0.05782 False True  
 7219825  238.02  238.03 True    5.79888   8.06517   9.19831   9.87820  10.33146  3.53258   7.15865   8.71268   9.57603  10.12543 False False 
 7219825  238.01  238.02 True    0.22543   0.03276   0.16186   0.23932   0.29096  0.48362   0.07051   0.10653   0.20489   0.26748 False False 
 7219825  238.01  238.03 False   9.53245  13.04327  14.79868  15.85192  16.55409  6.02164  11.63894  14.04636  15.38382  16.23492 False False 
 7256914 4136.01 4136.02 True    0.16577   0.11231   0.25135   0.33478   0.39039  0.44384   0.00108   0.19176   0.29770   0.36511 False True  
 7265298 2051.02 2051.01 True    0.16763   0.55684   0.75145   0.86821   0.94605  0.22158   0.40116   0.66805   0.81632   0.91067 False False 
 7269974  456.02  456.01 True    0.58948   1.11930   1.38422   1.54317   1.64913  0.05965   0.90737   1.27068   1.47252   1.60096 False False 
 7285757 3271.02 3271.01 True    0.31761   0.75682   0.97642   1.10818   1.19602  0.12159   0.58113   0.88230   1.04962   1.15609 False False 
 7287995  877.02  877.03 True    0.13464   0.15382   0.29805   0.38458   0.44227  0.42309   0.03844   0.23623   0.34612   0.41605 False False 
 7287995  877.01  877.03 False   0.74963   1.33284   1.62445   1.79941   1.91605  0.16642   1.09956   1.49947   1.72165   1.86303 False False 
 7287995  877.01  877.02 True    0.01092   0.34790   0.51638   0.61748   0.68487  0.32605   0.21311   0.44417   0.57255   0.65424 True  False 
 7289317 2450.02 2450.01 True    0.17001   0.56002   0.75502   0.87202   0.95002  0.21999   0.40402   0.67145   0.82002   0.91457 False False 
 7303287 1353.03 1353.01 True    0.04671   0.27105   0.42993   0.52526   0.58881  0.36447   0.14395   0.36184   0.48289   0.55993 False False 
 7303287 1353.02 1353.01 False   0.82181   1.42908   1.73272   1.91490   2.03636  0.21454   1.18618   1.60259   1.83393   1.98115 False False 
 7303287 1353.02 1353.03 True    0.04446   0.27405   0.43331   0.52887   0.59257  0.36297   0.14665   0.36506   0.48640   0.56361 False False 
 7366258  880.04  880.02 False   9.81413  13.41884  15.22119  16.30261  17.02355  6.20942  11.97696  14.44876  15.82198  16.69585 False False 
 7366258  880.03  880.02 False   3.36606   4.82142   5.54910   5.98570   6.27677  1.91071   4.23928   5.23723   5.79165   6.14447 False False 
 7366258  880.04  880.03 True    0.23843   0.65124   0.85765   0.98149   1.06405  0.17438   0.48612   0.76919   0.92645   1.02652 False False 
 7366258  880.03  880.01 True    1.24019   1.98692   2.36028   2.58430   2.73365  0.49346   1.68823   2.20027   2.48474   2.66576 False False 
 7366258  880.01  880.02 True    0.02551   0.29931   0.46173   0.55918   0.62414  0.35034   0.16938   0.39212   0.51587   0.59461 False False 
 7366258  880.04  880.01 False   4.54863   6.39818   7.32295   7.87781   8.24772  2.69909   5.65836   6.92662   7.63121   8.07958 False False 
 7373451  881.01  881.02 True    4.39638   6.19518   7.09458   7.63421   7.99397  2.59759   5.47566   6.70912   7.39438   7.83045 False False 
 7375348  266.01  266.02 True    0.05679   0.25761   0.41482   0.50914   0.57202  0.37119   0.13185   0.34744   0.46722   0.54344 False False 
 7419318  313.02  313.01 True    0.11041   0.48055   0.66562   0.77666   0.85069  0.25972   0.33250   0.58630   0.72731   0.81704 False False 
 7434875  884.01  884.02 True    0.08466   0.44622   0.62699   0.73546   0.80777  0.27689   0.30160   0.54952   0.68725   0.77490 False False 
 7434875  884.03  884.02 False   2.06902   3.09203   3.60353   3.91043   4.11504  1.04601   2.68283   3.38432   3.77403   4.02204 False False 
 7434875  884.03  884.01 True    0.41474   0.88631   1.12210   1.26358   1.35789  0.05684   0.69768   1.02105   1.20070   1.31502 False False 
 7440748  457.01  457.02 True    0.28229   0.04305   0.07657   0.14834   0.19619  0.52152   0.13874   0.02531   0.11644   0.17444 False False 
 7445445  567.01  567.02 True    0.05016   0.26646   0.42477   0.51975   0.58307  0.36677   0.13981   0.35692   0.47753   0.55429 False False 
 7445445  567.01  567.03 False   0.35777   0.81036   1.03665   1.17243   1.26295  0.09482   0.62932   0.93967   1.11209   1.22180 False False 
 7445445  567.02  567.03 True    0.28527   0.04702   0.07210   0.14357   0.19122  0.52351   0.14232   0.02105   0.11181   0.16956 False False 
 7447200  676.02  676.01 True    0.62490   1.16653   1.43735   1.59984   1.70816  0.08327   0.94988   1.32128   1.52762   1.65892 False False 
 7449554 2357.01 2357.02 True    2.28483   3.37977   3.92724   4.25573   4.47472  1.18989   2.94180   3.69261   4.10973   4.37518 False False 
 7509886  678.02  678.01 True    0.27022   0.02696   0.09467   0.16765   0.21630  0.51348   0.12426   0.04255   0.13522   0.19419 False False 
 7512982 1480.02 1480.01 True    0.45491   0.93988   1.18236   1.32786   1.42485  0.03006   0.74589   1.07844   1.26319   1.38076 False False 
 7515212  679.02  679.01 True    0.02188   0.30416   0.46718   0.56499   0.63020  0.34792   0.17374   0.39731   0.52152   0.60056 False False 
 7517261 3496.02 3496.01 True    0.36001   0.81335   1.04002   1.17602   1.26669  0.09332   0.63202   0.94288   1.11558   1.22548 False False 
 7582689 3097.03 3097.01 True    0.31508   0.08677   0.02739   0.09588   0.14154  0.54338   0.17809   0.02154   0.06544   0.12079 False False 
 7582689 3097.02 3097.01 False   0.12373   0.16836   0.31440   0.40203   0.46045  0.41582   0.05152   0.25181   0.36308   0.43389 False False 
 7582689 3097.02 3097.03 True    0.36032   0.14709   0.04048   0.02349   0.06614  0.57354   0.23238   0.08617   0.00494   0.04675 False True  
 7595157  568.02  568.01 True    0.28284   0.04378   0.07575   0.14746   0.19527  0.52189   0.13940   0.02452   0.11559   0.17354 False False 
 7603200  314.03  314.02 False   0.11941   0.49254   0.67911   0.79105   0.86568  0.25373   0.34329   0.59915   0.74130   0.83175 False False 
 7603200  314.03  314.01 True    0.33186   0.10915   0.00221   0.06902   0.11356  0.55457   0.19823   0.04552   0.03933   0.09332 True  False 
 7603200  314.01  314.02 True    0.16229   0.11694   0.25656   0.34033   0.39618  0.44153   0.00525   0.19672   0.30310   0.37079 False True  
 7609553 2924.01 2924.02 True    0.94270   1.59026   1.91404   2.10831   2.23783  0.29513   1.33124   1.77528   2.02197   2.17896 False False 
 7620413 2103.01 2103.02 True    0.27937   0.03917   0.08094   0.15300   0.20104  0.51958   0.13525   0.02946   0.12097   0.17920 False False 
 7626506  150.01  150.02 True    0.69906   1.26541   1.54858   1.71849   1.83176  0.13270   1.03887   1.42722   1.64298   1.78027 False False 
 7673192 2722.04 2722.05 False   0.07332   0.23557   0.39001   0.48268   0.54446  0.38222   0.11201   0.32382   0.44150   0.51638 False False 
 7673192 2722.02 2722.05 True    0.26468   0.01958   0.10298   0.17651   0.22553  0.50979   0.11762   0.05045   0.14383   0.20325 False False 
 7673192 2722.03 2722.05 False   1.05200   1.73600   2.07800   2.28320   2.42000  0.36800   1.46240   1.93142   2.19200   2.35781 False False 
 7673192 2722.04 2722.02 True    0.36988   0.15984   0.05482   0.00819   0.05020  0.57992   0.24386   0.09983   0.01981   0.03110 True  False 
 7673192 2722.03 2722.01 True    0.23987   0.01351   0.14020   0.21621   0.26689  0.49324   0.08784   0.08591   0.18243   0.24386 True  False 
 7673192 2722.01 2722.05 False   0.34976   0.79968   1.02464   1.15962   1.24960  0.10016   0.61971   0.92823   1.09963   1.20870 False False 
 7673192 2722.01 2722.04 True    0.27172   0.02896   0.09242   0.16525   0.21380  0.51448   0.12606   0.04040   0.13288   0.19173 False False 
 7673192 2722.03 2722.04 False   0.10718   0.47624   0.66077   0.77149   0.84530  0.26188   0.32862   0.58169   0.72228   0.81175 False False 
 7673192 2722.03 2722.02 False   0.39531   0.86042   1.09297   1.23250   1.32552  0.06979   0.67438   0.99330   1.17049   1.28324 False False 
 7673192 2722.01 2722.02 False   0.08219   0.22374   0.37671   0.46849   0.52968  0.38813   0.10137   0.31115   0.42770   0.50187 False False 
 7673841 2585.03 2585.02 True    0.33851   0.11801   0.00776   0.05839   0.10249  0.55900   0.20621   0.05501   0.02899   0.08244 True  False 
 7673841 2585.01 2585.02 False   0.02439   0.30082   0.46342   0.56098   0.62602  0.34959   0.17073   0.39373   0.51762   0.59646 False False 
 7673841 2585.01 2585.03 True    0.26257   0.01676   0.10615   0.17989   0.22905  0.50838   0.11508   0.05347   0.14712   0.20671 False False 
 7678434  892.02  892.01 True    0.30627   0.74169   0.95940   1.09003   1.17712  0.12915   0.56752   0.86610   1.03197   1.13753 False False 
 7703955 1707.01 1707.02 True    0.38102   0.84135   1.07152   1.20962   1.30169  0.07932   0.65722   0.97288   1.14825   1.25984 False False 
 7747425 1952.03 1952.04 False   3.08733   4.44978   5.13100   5.53973   5.81222  1.72489   3.90480   4.83905   5.35807   5.68836 False False 
 7747425 1952.01 1952.02 True    0.72693   1.30257   1.59040   1.76309   1.87822  0.15129   1.07232   1.46704   1.68634   1.82589 False False 
 7747425 1952.03 1952.02 False   1.66249   2.54999   2.99373   3.25998   3.43748  0.77499   2.19499   2.80356   3.14165   3.35680 False False 
 7747425 1952.03 1952.01 True    0.22913   0.02783   0.15631   0.23340   0.28479  0.48608   0.07495   0.10125   0.19914   0.26143 False False 
 7747425 1952.01 1952.04 False   1.65111   2.53481   2.97666   3.24177   3.41851  0.76740   2.18133   2.78729   3.12394   3.33817 False False 
 7747425 1952.02 1952.04 True    0.23242   0.02344   0.15137   0.22812   0.27930  0.48828   0.07891   0.09654   0.19401   0.25604 False False 
 7767162 2869.01 2869.02 True   40.61890  54.49187  61.42835  65.59024  68.36484 26.74593  48.94268  58.45557  63.74051  67.10366 False False 
 7825899  896.01  896.03 True    0.11121   0.18505   0.33318   0.42206   0.48131  0.40748   0.06654   0.26970   0.38256   0.45438 False False 
 7825899  896.02  896.03 False   1.28804   2.05073   2.43207   2.66087   2.81341  0.52536   1.74565   2.26863   2.55918   2.74407 False False 
 7825899  896.02  896.01 True    0.28717   0.71623   0.93076   1.05947   1.14529  0.14189   0.54461   0.83882   1.00227   1.10628 False False 
 7831264  171.01  171.02 True    0.09499   0.45999   0.64249   0.75199   0.82499  0.27000   0.31399   0.56428   0.70332   0.79181 False False 
 7869917 1525.01 1525.02 True    0.23483   0.02022   0.14775   0.22426   0.27528  0.48989   0.08180   0.09309   0.19026   0.25209 False False 
 7871954 1515.01 1515.02 True    0.82268   1.43024   1.73402   1.91629   2.03780  0.21512   1.18721   1.60383   1.83528   1.98257 False False 
 7898352 1486.02 1486.01 True    1.10847   1.81129   2.16270   2.37355   2.51411  0.40565   1.53016   2.01210   2.27984   2.45022 False False 
 7906892 4773.01 4773.02 True    0.37033   0.16044   0.05550   0.00747   0.04945  0.58022   0.24440   0.10047   0.02051   0.03037 True  False 
 7907423  899.02  899.03 False   1.32394   2.09859   2.48592   2.71831   2.87324  0.54930   1.78873   2.31992   2.61502   2.80282 False False 
 7907423  899.01  899.03 True    0.08019   0.44026   0.62029   0.72831   0.80032  0.27987   0.29623   0.54313   0.68030   0.76759 False False 
 7907423  899.02  899.01 True    0.07571   0.43428   0.61356   0.72113   0.79285  0.28286   0.29085   0.53673   0.67332   0.76025 False False 
 7908367 6166.02 6166.01 True    0.08236   0.22352   0.37646   0.46823   0.52940  0.38824   0.10117   0.31092   0.42744   0.50160 False False 
 7939330 1581.01 1581.02 True    1.44659   2.26212   2.66988   2.91454   3.07765  0.63106   1.93591   2.49513   2.80580   3.00351 False False 
 7977197  459.02  459.01 True    0.40512   0.87349   1.10768   1.24819   1.34187  0.06325   0.68615   1.00732   1.18574   1.29929 False False 
 8008067  316.03  316.01 True    0.07937   0.43916   0.61905   0.72699   0.79895  0.28042   0.29524   0.54195   0.67902   0.76624 False False 
 8008067  316.03  316.02 False   9.74953  13.33271  15.12430  16.19925  16.91589  6.16636  11.89944  14.35648  15.72150  16.59015 False False 
 8008067  316.01  316.02 True    3.97955   5.63940   6.46933   6.96728   7.29925  2.31970   4.97546   6.11364   6.74597   7.14835 False False 
 8008206  569.02  569.01 True    5.34727   7.46303   8.52091   9.15563   9.57879  3.23151   6.61673   8.06753   8.87353   9.38644 False False 
 8013439 2352.02 2352.03 True    0.26664   0.02219   0.10004   0.17337   0.22226  0.51109   0.11997   0.04766   0.14078   0.20004 False False 
 8013439 2352.03 2352.01 True    0.18901   0.08132   0.21649   0.29758   0.35165  0.45934   0.02681   0.15856   0.26154   0.32707 False False 
 8013439 2352.02 2352.01 False   0.18949   0.58599   0.78424   0.90319   0.98249  0.20700   0.42739   0.69928   0.85032   0.94644 False False 
 8017703  518.02  518.03 True    1.81083   2.74777   3.21624   3.49733   3.68472  0.87389   2.37300   3.01547   3.37240   3.59954 False False 
 8017703  518.01  518.02 True    0.57349   1.09798   1.36023   1.51758   1.62248  0.04899   0.88818   1.24784   1.44764   1.57479 False False 
 8017703  518.01  518.03 False   7.84560  10.79413  12.26840  13.15296  13.74266  4.89707   9.61472  11.63657  12.75982  13.47462 False False 
 8022244  519.01  519.02 True    0.42962   0.90617   1.14444   1.28740   1.38271  0.04692   0.71555   1.04232   1.22386   1.33938 False False 
 8022489 2674.03 2674.02 True    1.20305   1.93741   2.30458   2.52489   2.67176  0.46870   1.64367   2.14722   2.42697   2.60500 False False 
 8022489 2674.03 2674.01 False  37.94528  50.92704  57.41792  61.31245  63.90880 24.96352  45.73434  54.63611  59.58155  62.72864 False False 
 8022489 2674.02 2674.01 True    7.83893  10.78524  12.25839  13.14228  13.73155  4.89262   9.60671  11.62704  12.74944  13.46370 False False 
 8037145  520.02  520.01 True    0.17422   0.56562   0.76133   0.87875   0.95703  0.21719   0.40906   0.67745   0.82656   0.92145 False False 
 8037145  520.02  520.03 False   1.36998   2.15997   2.55497   2.79197   2.94997  0.57999   1.84398   2.38569   2.68664   2.87815 False False 
 8037145  520.02  520.04 False   3.70869   5.27825   6.06303   6.53390   6.84781  2.13913   4.65043   5.72670   6.32463   6.70513 False False 
 8037145  520.01  520.04 False   1.00503   1.67338   2.00755   2.20805   2.34172  0.33669   1.40604   1.86433   2.11894   2.28096 False False 
 8037145  520.03  520.04 True    0.00660   0.32454   0.49010   0.58944   0.65567  0.33773   0.19208   0.41915   0.54529   0.62557 True  False 
 8037145  520.01  520.03 True    0.00917   0.34557   0.51376   0.61468   0.68196  0.32722   0.21101   0.44168   0.56983   0.65138 True  False 
 8056665   89.01   89.02 True    0.22558   0.63410   0.83837   0.96092   1.04263  0.18295   0.47069   0.75082   0.90645   1.00549 False False 
 8077137  274.01  274.02 True    0.24442   0.00744   0.13337   0.20893   0.25930  0.49628   0.09330   0.07940   0.17535   0.23641 True  False 
 8105398 5475.02 5475.01 True   18.72022  25.29362  28.58033  30.55235  31.86703 12.14681  22.66426  27.17174  29.67589  31.26945 False False 
 8120608  571.01  571.02 True    0.08198   0.22402   0.37702   0.46883   0.53003  0.38799   0.10162   0.31145   0.42802   0.50221 False False 
 8120608  571.01  571.04 False   0.54168   1.05557   1.31252   1.46668   1.56946  0.02779   0.85001   1.20240   1.39817   1.52275 False False 
 8120608  571.04  571.05 True    1.89955   2.86607   3.34933   3.63929   3.83259  0.93304   2.47946   3.14222   3.51042   3.74472 False False 
 8120608  571.03  571.02 False   0.71646   1.28861   1.57469   1.74634   1.86077  0.14431   1.05975   1.45209   1.67005   1.80875 False False 
 8120608  571.03  571.04 False   1.88255   2.84340   3.32383   3.61208   3.80425  0.92170   2.45906   3.11793   3.48397   3.71690 False False 
 8120608  571.03  571.05 False  15.71623  21.28831  24.07435  25.74597  26.86039 10.14415  19.05948  22.88033  25.00303  26.35383 False False 
 8120608  571.01  571.05 False   7.94036  10.92047  12.41053  13.30457  13.90059  4.96024   9.72843  11.77194  12.90722  13.62967 False False 
 8120608  571.02  571.05 False   3.86939   5.49252   6.30409   6.79103   7.11565  2.24626   4.84327   5.95627   6.57461   6.96809 False False 
 8120608  571.03  571.01 True    0.06512   0.24650   0.40231   0.49580   0.55813  0.37675   0.12185   0.33554   0.45425   0.52980 False False 
 8120608  571.02  571.04 True    0.16032   0.11957   0.25952   0.34349   0.39947  0.44021   0.00762   0.19954   0.30617   0.37402 False True  
 8121310  317.02  317.01 True    0.03492   0.28678   0.44762   0.54413   0.60847  0.35661   0.15810   0.37869   0.50124   0.57923 False False 
 8150320  904.01  904.03 False   8.52913  11.70551  13.29370  14.24661  14.88188  5.35275  10.43496  12.61304  13.82309  14.59312 False False 
 8150320  904.05  904.02 True    0.37053   0.82738   1.05580   1.19285   1.28422  0.08631   0.64464   0.95791   1.13194   1.24269 False False 
 8150320  904.04  904.03 False   3.56311   5.08415   5.84466   6.30097   6.60518  2.04207   4.47573   5.51873   6.09817   6.46691 False False 
 8150320  904.02  904.03 True    0.24628   0.00496   0.13058   0.20595   0.25620  0.49752   0.09553   0.07674   0.17245   0.23336 True  False 
 8150320  904.04  904.02 False   2.02705   3.03607   3.54058   3.84329   4.04509  1.01804   2.63247   3.32436   3.70875   3.95336 False False 
 8150320  904.01  904.02 False   5.32139   7.42852   8.48209   9.11423   9.53565  3.21426   6.58567   8.03056   8.83328   9.34410 False False 
 8150320  904.04  904.05 True    0.10433   0.47245   0.65650   0.76693   0.84056  0.26378   0.32520   0.57762   0.71785   0.80709 False False 
 8150320  904.01  904.05 False   1.30618   2.07490   2.45927   2.68988   2.84363  0.53745   1.76741   2.29454   2.58739   2.77375 False False 
 8150320  904.01  904.04 True    0.04415   0.39220   0.56622   0.67064   0.74025  0.30390   0.25298   0.49164   0.62423   0.70861 False False 
 8150320  904.05  904.03 False   1.06600   1.75467   2.09900   2.30560   2.44333  0.37733   1.47920   1.95143   2.21378   2.38073 False False 
 8158127 1015.02 1015.03 False   1.07845   1.77127   2.11768   2.32552   2.46409  0.38564   1.49414   1.96922   2.23315   2.40110 False False 
 8158127 1015.01 1015.03 True    0.09865   0.20180   0.35203   0.44216   0.50225  0.39910   0.08162   0.28764   0.40210   0.47494 False False 
 8158127 1015.02 1015.01 True    0.15297   0.53729   0.72945   0.84474   0.92161  0.23136   0.38356   0.64709   0.79350   0.88667 False False 
 8160953 1858.02 1858.01 True    0.32410   0.09880   0.01385   0.08144   0.12650  0.54940   0.18892   0.03442   0.05140   0.10602 True  False 
 8164257 2073.02 2073.03 True    0.30172   0.73562   0.95258   1.08275   1.16953  0.13219   0.56206   0.85960   1.02489   1.13008 False False 
 8164257 2073.03 2073.01 True    0.46813   0.95751   1.20220   1.34901   1.44689  0.02124   0.76176   1.09733   1.28376   1.40240 False False 
 8164257 2073.02 2073.01 False   2.82219   4.09625   4.73329   5.11551   5.37032  1.54813   3.58663   4.46027   4.94563   5.25449 False False 
 8167996 1867.01 1867.03 True    0.02219   0.36292   0.53329   0.63551   0.70366  0.31854   0.22663   0.46028   0.59008   0.67268 False False 
 8167996 1867.03 1867.02 True    0.34005   0.78674   1.01008   1.14409   1.23342  0.10663   0.60807   0.91436   1.08453   1.19282 False False 
 8167996 1867.01 1867.02 False   1.73959   2.65279   3.10939   3.38335   3.56599  0.82639   2.28751   2.91370   3.26159   3.48297 False False 
 8168187 2209.01 2209.02 True    0.03011   0.29318   0.45483   0.55182   0.61648  0.35341   0.16386   0.38555   0.50871   0.58709 False False 
 8193178  572.02  572.01 True    0.07720   0.43627   0.61581   0.72353   0.79534  0.28186   0.29264   0.53886   0.67565   0.76270 False False 
 8212002 2593.02 2593.01 True    0.22563   0.03249   0.16155   0.23899   0.29061  0.48376   0.07076   0.10624   0.20457   0.26715 False False 
 8216763 4838.02 4838.01 True    0.04981   0.39975   0.57472   0.67970   0.74969  0.30012   0.25978   0.49973   0.63304   0.71788 False False 
 8218379 1920.02 1920.01 True    0.18275   0.08966   0.22587   0.30759   0.36208  0.45517   0.01931   0.16749   0.27127   0.33731 False False 
 8222813 1069.02 1069.01 True    0.76416   1.35221   1.64624   1.82265   1.94026  0.17610   1.11699   1.52022   1.74424   1.88680 False False 
 8226050 1910.02 1910.01 True    0.06802   0.24264   0.39797   0.49117   0.55330  0.37868   0.11838   0.33140   0.44975   0.52506 False False 
 8226994  906.01  906.02 True    0.23297   0.64396   0.84945   0.97275   1.05495  0.17802   0.47956   0.76138   0.91795   1.01759 False False 
 8226994  906.03  906.02 False   1.12726   1.83634   2.19089   2.40361   2.54543  0.41817   1.55271   2.03894   2.30907   2.48097 False False 
 8226994  906.03  906.01 True    0.13734   0.15021   0.29399   0.38025   0.43776  0.42490   0.03519   0.23237   0.34191   0.41162 False False 
 8240797 1809.02 1809.01 True    0.33194   0.77591   0.99790   1.13110   1.21989  0.11204   0.59832   0.90276   1.07190   1.17953 False False 
 8247638  907.02  907.04 True    0.65335   1.20447   1.48003   1.64537   1.75559  0.10224   0.98402   1.36193   1.57188   1.70549 False False 
 8247638  907.03  907.02 False   2.14479   3.19306   3.71719   4.03167   4.24132  1.09653   2.77375   3.49256   3.89190   4.14603 False False 
 8247638  907.03  907.01 True    0.72347   1.29796   1.58520   1.75755   1.87245  0.14898   1.06816   1.46210   1.68095   1.82022 False False 
 8247638  907.03  907.04 False   9.39891  12.86522  14.59837  15.63826  16.33152  5.93261  11.47869  13.85559  15.17608  16.01640 False False 
 8247638  907.01  907.02 True    0.08766   0.21646   0.36852   0.45975   0.52057  0.39177   0.09481   0.30335   0.41920   0.49293 False False 
 8247638  907.01  907.04 False   2.01685   3.02247   3.52528   3.82697   4.02809  1.01124   2.62022   3.30979   3.69288   3.93667 False False 
 8277797 1820.02 1820.01 True    0.31122   0.74829   0.96683   1.09795   1.18537  0.12585   0.57346   0.87317   1.03968   1.14563 False False 
 8278685 4435.01 4435.02 True    0.17740   0.09680   0.23390   0.31616   0.37100  0.45160   0.01288   0.17515   0.27960   0.34608 False True  
 8280511 1151.01 1151.04 True    0.16375   0.11499   0.25437   0.33799   0.39374  0.44250   0.00349   0.19464   0.30083   0.36840 False True  
 8280511 1151.03 1151.04 False   0.66230   1.21641   1.49346   1.65969   1.77051  0.10820   0.99476   1.37472   1.58581   1.72013 False False 
 8280511 1151.02 1151.04 False   0.17754   0.57005   0.76631   0.88406   0.96257  0.21497   0.41305   0.68220   0.83173   0.92688 False False 
 8280511 1151.03 1151.05 False   1.06872   1.75829   2.10307   2.30995   2.44786  0.37914   1.48246   1.95531   2.21800   2.38517 False False 
 8280511 1151.04 1151.05 True    0.37776   0.17034   0.06663   0.00441   0.03707  0.58517   0.25331   0.11108   0.03207   0.01822 True  False 
 8280511 1151.03 1151.02 True    0.29416   0.05888   0.05876   0.12934   0.17640  0.52944   0.15299   0.00834   0.09797   0.15501 False True  
 8280511 1151.01 1151.05 False   0.04070   0.38759   0.56104   0.66511   0.73449  0.30620   0.24884   0.48671   0.61886   0.70296 False False 
 8280511 1151.03 1151.01 False   0.00609   0.32521   0.49086   0.59026   0.65652  0.33739   0.19269   0.41987   0.54608   0.62640 True  False 
 8280511 1151.02 1151.05 False   0.46543   0.95391   1.19815   1.34469   1.44239  0.02304   0.75852   1.09348   1.27956   1.39798 False False 
 8280511 1151.02 1151.01 True    0.29594   0.06125   0.05610   0.12650   0.17344  0.53062   0.15512   0.00581   0.09521   0.15210 False True  
 8282651 2193.01 2193.02 True    0.11868   0.17509   0.32198   0.41011   0.46887  0.41245   0.05758   0.25903   0.37094   0.44216 False False 
 8292840  260.01  260.03 True    0.04184   0.38912   0.56276   0.66695   0.73640  0.30544   0.25021   0.48834   0.62064   0.70483 False False 
 8292840  260.01  260.02 False   3.77735   5.36981   6.16603   6.64377   6.96226  2.18490   4.73282   5.82479   6.43144   6.81749 False False 
 8292840  260.03  260.02 True    1.29275   2.05699   2.43912   2.66839   2.82124  0.52850   1.75129   2.27535   2.56649   2.75177 False False 
 8332521 4567.02 4567.01 True    0.57779   1.10372   1.36669   1.52447   1.62965  0.05186   0.89335   1.25399   1.45434   1.58184 False False 
 8344004  573.02  573.01 True    0.45413   0.93883   1.18119   1.32660   1.42354  0.03058   0.74495   1.07732   1.26197   1.37948 False False 
 8355239  574.02  574.01 True    0.03196   0.29072   0.45206   0.54886   0.61339  0.35464   0.16164   0.38291   0.50583   0.58406 False False 
 8394721  152.03  152.04 False   2.00580   3.00773   3.50869   3.80927   4.00966  1.00386   2.60696   3.29399   3.67568   3.91858 False False 
 8394721  152.03  152.02 True    0.01606   0.35475   0.52409   0.62569   0.69343  0.32263   0.21927   0.45151   0.58054   0.66264 False False 
 8394721  152.03  152.01 False   0.93150   1.57533   1.89725   2.09040   2.21916  0.28767   1.31780   1.75928   2.00455   2.16063 False False 
 8394721  152.02  152.04 False   0.47914   0.97219   1.21872   1.36663   1.46524  0.01390   0.77497   1.11306   1.30089   1.42042 False True  
 8394721  152.01  152.04 True    0.22190   0.03747   0.16715   0.24496   0.29683  0.48127   0.06628   0.11157   0.21038   0.27325 False False 
 8394721  152.02  152.01 True    0.04951   0.26731   0.42573   0.52078   0.58414  0.36634   0.14058   0.35784   0.47853   0.55534 False False 
 8395660  116.04  116.02 True    0.08582   0.21891   0.37128   0.46269   0.52364  0.39054   0.09702   0.30598   0.42206   0.49594 False False 
 8395660  116.03  116.02 False   2.55598   3.74130   4.33396   4.68956   4.92663  1.37065   3.26717   4.07996   4.53152   4.81887 False False 
 8395660  116.03  116.01 True    0.10065   0.46753   0.65097   0.76104   0.83442  0.26623   0.32078   0.57236   0.71212   0.80106 False False 
 8395660  116.01  116.04 True    0.11648   0.17803   0.32528   0.41363   0.47253  0.41099   0.06022   0.26217   0.37436   0.44576 False False 
 8395660  116.01  116.02 False   0.61540   1.15387   1.42310   1.58464   1.69233  0.07693   0.93848   1.30771   1.51284   1.64338 False False 
 8395660  116.03  116.04 False   0.94489   1.59319   1.91734   2.11182   2.24148  0.29659   1.33387   1.77841   2.02538   2.18255 False False 
 8410727 1148.01 1148.02 True    0.10069   0.46759   0.65104   0.76111   0.83449  0.26621   0.32083   0.57242   0.71219   0.80113 False False 
 8456679  102.01  102.02 True    0.17237   0.56316   0.75855   0.87579   0.95394  0.21842   0.40684   0.67481   0.82368   0.91842 False False 
 8463346 2529.01 2529.02 True    0.90514   1.54018   1.85771   2.04822   2.17523  0.27009   1.28617   1.72163   1.96355   2.11750 False False 
 8478994  245.02  245.01 True    0.06599   0.24535   0.40102   0.49442   0.55668  0.37733   0.12081   0.33430   0.45290   0.52838 False False 
 8478994  245.03  245.01 False   0.48845   0.98459   1.23267   1.38151   1.48074  0.00770   0.78613   1.12635   1.31536   1.43564 False True  
 8478994  245.03  245.02 True    0.20320   0.06240   0.19521   0.27489   0.32801  0.46880   0.04384   0.13829   0.23947   0.30386 False False 
 8480285  691.02  691.01 True    0.08581   0.21892   0.37128   0.46270   0.52365  0.39054   0.09703   0.30598   0.42207   0.49594 False False 
 8480285  691.03  691.01 False   0.35909   0.81212   1.03864   1.17455   1.26516  0.09394   0.63091   0.94156   1.11415   1.22397 False False 
 8480285  691.03  691.02 True    0.25667   0.00889   0.11500   0.18933   0.23889  0.50444   0.10800   0.06190   0.15630   0.21636 True  False 
 8494142  370.02  370.01 True    0.06576   0.24565   0.40135   0.49478   0.55706  0.37718   0.12108   0.33462   0.45326   0.52875 False False 
 8505920 2094.01 2094.02 True    1.34147   2.12196   2.51221   2.74635   2.90245  0.56098   1.80976   2.34496   2.64229   2.83150 False False 
 8544992 2466.01 2466.02 True    1.09522   1.79362   2.14283   2.35235   2.49203  0.39681   1.51426   1.99317   2.25923   2.42854 False False 
 8557374  692.01  692.02 True    0.02065   0.30580   0.46903   0.56696   0.63225  0.34710   0.17522   0.39907   0.52343   0.60257 False False 
 8558011  577.02  577.01 True   30.08649  40.44865  45.62974  48.73839  50.81082 19.72433  36.30379  43.40927  47.35676  49.86880 False False 
 8559644  139.02  139.01 True   32.63154  43.84206  49.44731  52.81047  55.05257 21.42103  39.35785  47.04506  51.31573  54.03343 False False 
 8561063  961.02  961.03 False   1.05732   1.74309   2.08598   2.29171   2.42886  0.37155   1.46878   1.93903   2.20027   2.36652 False False 
 8561063  961.01  961.03 True    0.23169   0.02442   0.15247   0.22930   0.28052  0.48779   0.07802   0.09759   0.19516   0.25724 False False 
 8561063  961.02  961.01 True    0.33885   0.78514   1.00828   1.14216   1.23142  0.10743   0.60662   0.91265   1.08266   1.19085 False False 
 8564587 1270.01 1270.02 True    0.01313   0.35084   0.51969   0.62101   0.68855  0.32458   0.21575   0.44733   0.57598   0.65785 True  False 
 8581240 3111.02 3111.01 True    0.24385   0.65846   0.86577   0.99015   1.07308  0.17077   0.49262   0.77692   0.93487   1.03539 False False 
 8609450 1278.03 1278.04 True    0.26037   0.01382   0.10945   0.18341   0.23272  0.50691   0.11244   0.05662   0.15054   0.21031 True  False 
 8609450 1278.03 1278.01 False   0.34509   0.79345   1.01763   1.15214   1.24181  0.10328   0.61410   0.92155   1.09236   1.20105 False False 
 8609450 1278.04 1278.02 False   0.62562   1.16750   1.43843   1.60100   1.70937  0.08375   0.95075   1.32232   1.52875   1.66011 False False 
 8609450 1278.01 1278.02 True    0.10611   0.19186   0.34084   0.43023   0.48982  0.40407   0.07267   0.27699   0.39050   0.46273 False False 
 8609450 1278.03 1278.02 False   1.40473   2.20631   2.60709   2.84757   3.00788  0.60315   1.88567   2.43533   2.74069   2.93501 False False 
 8609450 1278.04 1278.01 True    0.09071   0.21239   0.36394   0.45487   0.51549  0.39380   0.09115   0.29899   0.41446   0.48794 False False 
 8611832 2414.01 2414.02 True    0.00342   0.33790   0.50514   0.60548   0.67237  0.33105   0.20411   0.43346   0.56088   0.64197 True  False 
 8612275 2111.01 2111.02 True    0.09226   0.45634   0.63839   0.74761   0.82043  0.27183   0.31071   0.56037   0.69907   0.78733 False False 
 8613535 2263.02 2263.01 False   0.58087   1.10782   1.37130   1.52939   1.63478  0.05391   0.89704   1.25838   1.45913   1.58688 False False 
 8613535 2263.03 2263.01 True    0.03913   0.28115   0.44130   0.53739   0.60144  0.35942   0.15304   0.37267   0.49468   0.57233 False False 
 8613535 2263.02 2263.03 True    0.17737   0.09684   0.23394   0.31620   0.37104  0.45158   0.01285   0.17518   0.27964   0.34612 False True  
 8616637  579.01  579.02 True    0.06855   0.24193   0.39717   0.49031   0.55241  0.37904   0.11774   0.33064   0.44892   0.52418 False False 
 8628758 1279.02 1279.01 True    0.25534   0.00713   0.11698   0.19145   0.24109  0.50356   0.10641   0.06379   0.15835   0.21853 True  False 
 8644288  137.03  137.02 False   1.11985   1.82646   2.17977   2.39175   2.53308  0.41323   1.54382   2.02835   2.29754   2.46884 False False 
 8644288  137.03  137.01 True    0.09018   0.45358   0.63527   0.74429   0.81697  0.27321   0.30822   0.55740   0.69584   0.78393 False False 
 8644288  137.01  137.02 True    0.02776   0.29633   0.45837   0.55559   0.62041  0.35184   0.16669   0.38892   0.51238   0.59094 False False 
 8644365 3384.01 3384.02 True    0.05597   0.25870   0.41604   0.51044   0.57338  0.37065   0.13283   0.34861   0.46849   0.54477 False False 
 8680979 1891.02 1891.01 True    0.03416   0.28779   0.44877   0.54535   0.60974  0.35610   0.15901   0.37978   0.50242   0.58047 False False 
 8689373  921.03  921.01 True    0.35860   0.81146   1.03790   1.17376   1.26433  0.09427   0.63032   0.94085   1.11337   1.22316 False False 
 8689373  921.03  921.02 False   1.39426   2.19235   2.59140   2.83082   2.99044  0.59618   1.87312   2.42038   2.72441   2.91789 False False 
 8689373  921.01  921.02 True    0.11885   0.17487   0.32173   0.40984   0.46859  0.41256   0.05738   0.25879   0.37068   0.44189 False False 
 8692861  172.01  172.02 True    7.83471  10.77962  12.25207  13.13554  13.72452  4.88981   9.60166  11.62102  12.74289  13.45680 False False 
 8738735  693.02  693.01 True    0.08114   0.22514   0.37829   0.47017   0.53143  0.38743   0.10263   0.31265   0.42934   0.50359 False False 
 8753657  321.01  321.02 True    0.04724   0.27035   0.42914   0.52442   0.58794  0.36482   0.14332   0.36109   0.48208   0.55907 False False 
 8753896 2473.01 2473.03 True    1.23671   1.98228   2.35507   2.57874   2.72785  0.49114   1.68405   2.19530   2.47933   2.66007 False False 
 8760040 2963.02 2963.01 True    0.23934   0.65246   0.85901   0.98295   1.06557  0.17377   0.48721   0.77049   0.92787   1.02802 False False 
 8773015 4301.02 4301.01 True    0.23472   0.64630   0.85209   0.97556   1.05787  0.17685   0.48167   0.76389   0.92068   1.02046 False False 
 8780959 3741.03 3741.04 True    0.05795   0.25607   0.41308   0.50728   0.57008  0.37197   0.13046   0.34579   0.46541   0.54154 False False 
 8804283 1276.03 1276.01 False   0.47801   0.97068   1.21702   1.36482   1.46335  0.01466   0.77362   1.11145   1.29913   1.41857 False True  
 8804283 1276.02 1276.01 True    0.14069   0.14575   0.28897   0.37490   0.43219  0.42712   0.03118   0.22759   0.33671   0.40615 False False 
 8804283 1276.03 1276.02 True    0.14000   0.14666   0.29000   0.37600   0.43333  0.42667   0.03200   0.22857   0.33777   0.40727 False False 
 8804845 2039.02 2039.01 True    2.55967   3.74623   4.33951   4.69547   4.93278  1.37311   3.27160   4.08524   4.53727   4.82492 False False 
 8806123  523.02  523.01 True    0.32969   0.10625   0.00546   0.07250   0.11718  0.55313   0.19563   0.04241   0.04270   0.09687 True  False 
 8822216  581.01  581.02 True    9.85219  13.46959  15.27829  16.36350  17.08698  6.23479  12.02263  14.50313  15.88119  16.75813 False False 
 8827575 3052.01 3052.02 True    0.22944   0.02742   0.15585   0.23290   0.28427  0.48629   0.07532   0.10081   0.19865   0.26092 False False 
 8838950 2421.01 2421.02 True    0.11403   0.18130   0.32896   0.41756   0.47662  0.40935   0.06317   0.26568   0.37818   0.44978 False False 
 8874090 1404.01 1404.02 True    0.29052   0.05402   0.06423   0.13517   0.18247  0.52701   0.14862   0.01355   0.10364   0.16097 False True  
 8883329 2595.01 2595.02 True    0.20426   0.06098   0.19361   0.27318   0.32623  0.46951   0.04511   0.13677   0.23782   0.30212 False False 
 8890150 2650.02 2650.01 True    1.48002   2.30669   2.72003   2.96803   3.13337  0.65335   1.97602   2.54289   2.85781   3.05821 False False 
 8890783  464.02  464.01 True    4.45422   6.27230   7.18134   7.72676   8.09037  2.63615   5.54507   6.79175   7.48435   7.92509 False False 
 8890924 4269.02 4269.01 True    2.00129   3.00172   3.50194   3.80206   4.00215  1.00086   2.60155   3.28756   3.66867   3.91120 False False 
 8934103 4009.02 4009.01 True    0.12567   0.50089   0.68850   0.80107   0.87611  0.24956   0.35080   0.60809   0.75104   0.84200 False False 
 8950568 2038.03 2038.04 True    0.29620   0.06160   0.05570   0.12609   0.17301  0.53080   0.15544   0.00543   0.09481   0.15168 False True  
 8950568 2038.02 2038.04 False   0.00751   0.34335   0.51126   0.61202   0.67918  0.32833   0.20901   0.43930   0.56724   0.64865 True  False 
 8950568 2038.01 2038.04 False   0.51798   1.02397   1.27696   1.42876   1.52996  0.01198   0.82157   1.16854   1.36130   1.48396 False True  
 8950568 2038.02 2038.03 True    0.28424   0.04565   0.07364   0.14522   0.19293  0.52283   0.14109   0.02252   0.11341   0.17124 False False 
 8950568 2038.01 2038.03 False   0.07841   0.43788   0.61761   0.72545   0.79735  0.28106   0.29409   0.54058   0.67753   0.76467 False False 
 8950568 2038.01 2038.02 True    0.24667   0.00444   0.13000   0.20533   0.25555  0.49778   0.09600   0.07619   0.17185   0.23272 True  False 
 8962094  700.02  700.03 True    0.21654   0.04461   0.17519   0.25353   0.30576  0.47769   0.05985   0.11923   0.21871   0.28202 False False 
 8962094  700.03  700.01 True    0.05215   0.40287   0.57823   0.68344   0.75359  0.29856   0.26258   0.50308   0.63668   0.72170 False False 
 8962094  700.02  700.04 False   2.64084   3.85446   4.46127   4.82535   5.06807  1.42723   3.36901   4.20121   4.66354   4.95775 False False 
 8962094  700.02  700.01 False   0.64864   1.19818   1.47295   1.63782   1.74773  0.09909   0.97836   1.35519   1.56454   1.69777 False False 
 8962094  700.03  700.04 False   1.32357   2.09810   2.48536   2.71772   2.87262  0.54905   1.78829   2.31939   2.61445   2.80221 False False 
 8962094  700.01  700.04 True    0.10420   0.47227   0.65630   0.76672   0.84033  0.26387   0.32504   0.57743   0.71764   0.80687 False False 
 8972058  159.02  159.01 True    0.87026   1.49368   1.80539   1.99242   2.11710  0.24684   1.24431   1.67180   1.90930   2.06043 False False 
 8973285 4782.02 4782.01 True    0.13555   0.15260   0.29668   0.38312   0.44075  0.42370   0.03734   0.23493   0.34470   0.41456 False False 
 8978528 1874.02 1874.01 True    0.25971   0.67961   0.88956   1.01553   1.09951  0.16020   0.51165   0.79958   0.95954   1.06134 False False 
 9002278  701.02  701.03 False   9.70763  13.27684  15.06145  16.13221  16.84605  6.13842  11.84916  14.29662  15.65631  16.52158 False False 
 9002278  701.05  701.03 False   3.91837   5.55782   6.37755   6.86939   7.19728  2.27891   4.90204   6.02624   6.65079   7.04824 False False 
 9002278  701.02  701.04 False  22.38493  30.17991  34.07739  36.41589  37.97488 14.58995  27.06192  32.40704  35.37656  37.26625 False False 
 9002278  701.05  701.04 False   9.74147  13.32196  15.11220  16.18635  16.90245  6.16098  11.88976  14.34495  15.70895  16.57695 False False 
 9002278  701.01  701.04 False   6.35751   8.81002  10.03627  10.77202  11.26252  3.90501   7.82902   9.51073  10.44502  11.03957 False False 
 9002278  701.01  701.03 True    2.36890   3.49187   4.05335   4.39024   4.61484  1.24593   3.04268   3.81272   4.24051   4.51275 False False 
 9002278  701.05  701.01 True    0.27003   0.02671   0.09495   0.16795   0.21661  0.51336   0.12404   0.04281   0.13550   0.19449 False False 
 9002278  701.03  701.04 True    0.09197   0.45597   0.63796   0.74716   0.81996  0.27202   0.31037   0.55996   0.69863   0.78687 False False 
 9002278  701.02  701.01 False   0.58919   1.11892   1.38378   1.54270   1.64864  0.05946   0.90702   1.27027   1.47207   1.60049 False False 
 9002278  701.02  701.05 True    0.08854   0.45138   0.63280   0.74166   0.81423  0.27431   0.30624   0.55505   0.69328   0.78124 False False 
 9002538 3196.01 3196.02 True    0.30623   0.07497   0.04066   0.11004   0.15629  0.53748   0.16747   0.00890   0.07920   0.13527 False True  
 9006186 2169.03 2169.01 True    0.36181   0.14908   0.04272   0.02110   0.06365  0.57454   0.23417   0.08830   0.00726   0.04431 False True  
 9006186 2169.02 2169.03 True    0.34608   0.12810   0.01912   0.04628   0.08987  0.56405   0.21529   0.06582   0.01721   0.07006 False False 
 9006186 2169.02 2169.01 False   0.16535   0.11287   0.25198   0.33544   0.39109  0.44357   0.00158   0.19236   0.29835   0.36579 False True  
 9006449 1413.01 1413.03 False   0.33983   0.78644   1.00975   1.14373   1.23305  0.10678   0.60780   0.91404   1.08418   1.19245 False False 
 9006449 1413.01 1413.02 True    0.14883   0.13490   0.27676   0.36188   0.41862  0.43255   0.02141   0.21596   0.32405   0.39283 False False 
 9006449 1413.02 1413.03 True    0.21295   0.04940   0.18057   0.25928   0.31175  0.47530   0.05554   0.12435   0.22430   0.28790 False False 
 9020160  582.03  582.02 True    0.10768   0.18976   0.33848   0.42771   0.48720  0.40512   0.07078   0.27474   0.38805   0.46016 False False 
 9020160  582.01  582.02 False   0.49187   0.98917   1.23781   1.38700   1.48646  0.00542   0.79025   1.13125   1.32069   1.44125 False True  
 9020160  582.01  582.03 True    0.16405   0.11461   0.25393   0.33753   0.39326  0.44270   0.00315   0.19422   0.30037   0.36793 False True  
 9022166 2175.01 2175.02 True    0.34804   0.79738   1.02205   1.15686   1.24673  0.10131   0.61764   0.92576   1.09694   1.20588 False False 
 9026749 2564.02 2564.01 True    0.88400   1.51199   1.82599   2.01439   2.13999  0.25600   1.26080   1.69142   1.93066   2.08290 False False 
 9071593 2257.01 2257.02 True    0.08972   0.21371   0.36542   0.45645   0.51714  0.39314   0.09234   0.30040   0.41600   0.48955 False False 
 9093086 6191.01 6191.02 True    0.34197   0.12263   0.01295   0.05285   0.09672  0.56131   0.21036   0.05996   0.02360   0.07678 True  False 
 9100953 4500.01 4500.03 True    0.15241   0.13011   0.27138   0.35614   0.41264  0.43494   0.01710   0.21084   0.31847   0.38696 False False 
 9100953 4500.01 4500.02 False   1.58480   2.44640   2.87720   3.13568   3.30800  0.72320   2.10176   2.69257   3.02080   3.22967 False False 
 9100953 4500.03 4500.02 True    0.52480   1.03307   1.28720   1.43968   1.54133  0.01653   0.82976   1.17829   1.37191   1.49513 False False 
 9101496 1915.01 1915.02 True    4.16937   5.89249   6.75405   7.27099   7.61561  2.44624   5.20324   6.38481   7.04124   7.45896 False False 
 9117416 3425.03 3425.01 True    0.31054   0.74739   0.96581   1.09687   1.18424  0.12631   0.57265   0.87220   1.03862   1.14452 False False 
 9117416 3425.02 3425.03 True    0.21052   0.61402   0.81578   0.93683   1.01753  0.19299   0.45262   0.72931   0.88303   0.98085 False False 
 9117416 3425.02 3425.01 False   2.17287   3.23049   3.75931   4.07659   4.28812  1.11525   2.80744   3.53267   3.93558   4.19197 False False 
 9141746  929.02  929.01 True    0.13816   0.51754   0.70724   0.82105   0.89693  0.24123   0.36579   0.62594   0.77047   0.86244 False False 
 9146018  584.01  584.02 True    0.06901   0.42535   0.60352   0.71042   0.78169  0.28733   0.28281   0.52716   0.66291   0.74929 False False 
 9146018  584.03  584.02 False   0.64007   1.18676   1.46011   1.62412   1.73346  0.09338   0.96809   1.34296   1.55123   1.68376 False False 
 9146018  584.03  584.01 True    0.23290   0.02280   0.15065   0.22736   0.27850  0.48860   0.07948   0.09585   0.19326   0.25525 False False 
 9205938 2162.01 2162.02 True    0.08066   0.22579   0.37901   0.47094   0.53223  0.38711   0.10321   0.31334   0.43008   0.50437 False False 
 9209624 2443.01 2443.02 True    0.12851   0.16199   0.30724   0.39439   0.45249  0.41901   0.04579   0.24499   0.35565   0.42608 False False 
 9285265 3410.01 3410.02 True    0.85595   1.47460   1.78392   1.96952   2.09325  0.23730   1.22714   1.65136   1.88703   2.03701 False False 
 9334289  934.01  934.03 False   0.60868   1.14490   1.41302   1.57388   1.68113  0.07245   0.93041   1.29811   1.50239   1.63238 False False 
 9334289  934.01  934.02 True    0.06511   0.42015   0.59767   0.70418   0.77519  0.28992   0.27814   0.52159   0.65684   0.74291 False False 
 9334289  934.02  934.03 True    0.24483   0.00689   0.13275   0.20827   0.25861  0.49656   0.09380   0.07881   0.17470   0.23573 True  False 
 9334893 2298.03 2298.02 False   5.43217   7.57622   8.64825   9.29147   9.72028  3.28811   6.71860   8.18881   9.00559   9.52536 False False 
 9334893 2298.03 2298.01 True    2.37062   3.49416   4.05593   4.39299   4.61770  1.24708   3.04474   3.81517   4.24318   4.51556 False False 
 9334893 2298.01 2298.02 True    0.04585   0.27220   0.43123   0.52664   0.59025  0.36390   0.14498   0.36308   0.48424   0.56134 False False 
 9347899  935.04  935.03 False   3.55680   5.07573   5.83520   6.29088   6.59467  2.03787   4.46816   5.50971   6.08836   6.45658 False False 
 9347899  935.01  935.02 True    0.02190   0.36254   0.53285   0.63504   0.70317  0.31873   0.22628   0.45986   0.58963   0.67220 False False 
 9347899  935.04  935.02 False   1.21654   1.95539   2.32481   2.54647   2.69424  0.47769   1.65985   2.16649   2.44795   2.62707 False False 
 9347899  935.02  935.03 True    0.02791   0.37054   0.54186   0.64465   0.71318  0.31473   0.23349   0.46844   0.59897   0.68203 False False 
 9347899  935.04  935.01 True    0.08452   0.44602   0.62678   0.73523   0.80753  0.27699   0.30142   0.54931   0.68703   0.77466 False False 
 9347899  935.01  935.03 False   1.10084   1.80112   2.15126   2.36135   2.50140  0.40056   1.52101   2.00120   2.26798   2.43774 False False 
 9349757 3348.02 3348.01 True    0.02809   0.37079   0.54214   0.64494   0.71348  0.31461   0.23371   0.46870   0.59925   0.68233 False False 
 9351316 2078.01 2078.02 True    3.29921   4.73227   5.44881   5.87873   6.16534  1.86614   4.15905   5.14172   5.68765   6.03506 False False 
 9364290 2374.01 2374.02 True    0.15569   0.54092   0.73354   0.84911   0.92615  0.22954   0.38683   0.65099   0.79774   0.89113 False False 
 9388479  936.02  936.01 True    4.30088   6.06784   6.95132   7.48141   7.83480  2.53392   5.36106   6.57269   7.24581   7.67417 False False 
 9411166 1922.01 1922.03 True   26.02830  35.03773  39.54245  42.24528  44.04716 17.01886  31.43396  37.61185  41.04402  43.22812 False False 
 9412760 1977.02 1977.01 True    0.36704   0.15606   0.05057   0.01273   0.05493  0.57803   0.24045   0.09578   0.01540   0.03575 True  False 
 9415172  938.03  938.01 True    0.12978   0.16029   0.30533   0.39235   0.45037  0.41985   0.04427   0.24317   0.35368   0.42400 False False 
 9415172  938.02  938.01 False   3.75605   5.34140   6.13407   6.60968   6.92675  2.17070   4.70726   5.79436   6.39830   6.78263 False False 
 9415172  938.02  938.03 True    1.73267   2.64356   3.09900   3.37227   3.55445  0.82178   2.27920   2.90381   3.25082   3.47164 False False 
 9451706  271.03  271.02 True    0.01805   0.35741   0.52708   0.62889   0.69676  0.32130   0.22166   0.45436   0.58364   0.66591 False False 
 9451706  271.03  271.01 False   0.68434   1.24579   1.52652   1.69495   1.80724  0.12290   1.02121   1.40621   1.62009   1.75620 False False 
 9451706  271.02  271.01 True    0.17276   0.10298   0.24086   0.32358   0.37873  0.44851   0.00732   0.18177   0.28681   0.35366 False True  
 9455556 1396.02 1396.01 True    0.10483   0.19357   0.34276   0.43228   0.49196  0.40322   0.07421   0.27882   0.39249   0.46483 False False 
 9458613  707.05  707.01 False   0.92089   1.56119   1.88134   2.07343   2.20149  0.28060   1.30507   1.74413   1.98806   2.14328 False False 
 9458613  707.04  707.01 True    0.17363   0.10182   0.23955   0.32218   0.37728  0.44909   0.00836   0.18052   0.28546   0.35223 False True  
 9458613  707.05  707.03 False   1.80383   2.73844   3.20575   3.48613   3.67305  0.86922   2.36460   3.00547   3.36152   3.58809 False False 
 9458613  707.01  707.03 True    0.27018   0.02690   0.09474   0.16772   0.21637  0.51345   0.12421   0.04261   0.13528   0.19426 False False 
 9458613  707.03  707.02 True    0.35460   0.13947   0.03190   0.03264   0.07567  0.56973   0.22552   0.07800   0.00396   0.05611 False True  
 9458613  707.04  707.02 False   0.55697   1.07596   1.33545   1.49115   1.59495  0.03798   0.86836   1.22424   1.42195   1.54777 False False 
 9458613  707.05  707.02 False   2.61919   3.82558   4.42878   4.79070   5.03198  1.41279   3.34302   4.17027   4.62985   4.92230 False False 
 9458613  707.01  707.02 False   0.05794   0.25608   0.41309   0.50729   0.57010  0.37196   0.13047   0.34580   0.46542   0.54155 False False 
 9458613  707.04  707.03 False   0.20620   0.60827   0.80931   0.92993   1.01034  0.19586   0.44744   0.72315   0.87632   0.97379 False False 
 9458613  707.05  707.04 True    0.16225   0.54967   0.74338   0.85961   0.93709  0.22516   0.39471   0.66036   0.80795   0.90187 False False 
 9466668  939.01  939.04 False   0.57639   1.10185   1.36458   1.52222   1.62732  0.05093   0.89167   1.25199   1.45216   1.57955 False False 
 9466668  939.03  939.02 False   0.80167   1.40223   1.70251   1.88267   2.00278  0.20111   1.16200   1.57382   1.80260   1.94819 False False 
 9466668  939.03  939.04 False   2.29586   3.39448   3.94379   4.27338   4.49310  1.19724   2.95503   3.70837   4.12689   4.39323 False False 
 9466668  939.03  939.01 True    0.04538   0.39384   0.56807   0.67261   0.74230  0.30308   0.25446   0.49340   0.62615   0.71063 False False 
 9466668  939.01  939.02 True    0.13827   0.14897   0.29259   0.37876   0.43621  0.42551   0.03407   0.23104   0.34047   0.41010 False False 
 9466668  939.02  939.04 True    0.08533   0.21956   0.37200   0.46347   0.52445  0.39022   0.09760   0.30667   0.42282   0.49673 False False 
 9471268 1835.02 1835.01 True    0.01863   0.35818   0.52795   0.62981   0.69772  0.32091   0.22236   0.45519   0.58454   0.66685 False False 
 9471268 1835.02 1835.03 False   0.50490   1.00654   1.25736   1.40785   1.50817  0.00327   0.80588   1.14986   1.34096   1.46257 False True  
 9471268 1835.01 1835.03 True    0.26131   0.01508   0.10803   0.18190   0.23115  0.50754   0.11357   0.05527   0.14907   0.20876 False False 
 9471974  119.01  119.02 True    0.93477   1.57969   1.90216   2.09563   2.22462  0.28985   1.32173   1.76396   2.00964   2.16599 False False 
 9474756 3495.02 3495.01 True    0.31684   0.75578   0.97526   1.10694   1.19473  0.12211   0.58021   0.88120   1.04842   1.15483 False False 
 9475552 2694.01 2694.02 True    2.89272   4.19030   4.83909   5.22836   5.48787  1.59515   3.67127   4.56104   5.05535   5.36991 False False 
 9480189  941.02  941.03 False   4.17586   5.90115   6.76379   7.28138   7.62644  2.45057   5.21103   6.39409   7.05134   7.46959 False False 
 9480189  941.02  941.01 True    0.38113   0.84150   1.07169   1.20980   1.30188  0.07925   0.65735   0.97304   1.14842   1.26002 False False 
 9480189  941.01  941.03 True    0.87378   1.49838   1.81068   1.99805   2.12297  0.24919   1.24854   1.67683   1.91478   2.06619 False False 
 9489524 2029.02 2029.01 True    0.18786   0.08285   0.21821   0.29942   0.35356  0.45858   0.02544   0.16020   0.26332   0.32895 False False 
 9489524 2029.04 2029.01 False   0.70542   1.27389   1.55813   1.72867   1.84236  0.13695   1.04650   1.43631   1.65287   1.79068 False False 
 9489524 2029.03 2029.02 True    0.27000   0.02666   0.09501   0.16801   0.21667  0.51333   0.12400   0.04286   0.13556   0.19455 False False 
 9489524 2029.04 2029.02 False   0.04996   0.39994   0.57494   0.67993   0.74993  0.30003   0.25995   0.49994   0.63327   0.71811 False False 
 9489524 2029.03 2029.01 False   0.18573   0.58097   0.77859   0.89716   0.97621  0.20952   0.42287   0.69389   0.84446   0.94028 False False 
 9489524 2029.04 2029.03 True    0.28086   0.04114   0.07872   0.15063   0.19857  0.52057   0.13703   0.02735   0.11867   0.17678 False False 
 9517393 2076.01 2076.02 True    0.93145   1.57527   1.89717   2.09032   2.21908  0.28763   1.31774   1.75921   2.00448   2.16055 False False 
 9518318 1978.01 1978.02 True    0.83161   1.44214   1.74741   1.93057   2.05268  0.22107   1.19793   1.61658   1.84916   1.99717 False False 
 9529744 1806.03 1806.02 True    0.07117   0.42822   0.60675   0.71386   0.78528  0.28589   0.28540   0.53024   0.66626   0.75282 False False 
 9530945  708.02  708.01 True    0.13124   0.50832   0.69686   0.80998   0.88540  0.24584   0.35749   0.61605   0.75970   0.85112 False False 
 9579641  115.01  115.02 True    0.34168   0.12224   0.01252   0.05331   0.09720  0.56112   0.21002   0.05954   0.02405   0.07725 True  False 
 9579641  115.03  115.02 False   0.03698   0.38264   0.55547   0.65917   0.72830  0.30868   0.24438   0.48140   0.61308   0.69688 False False 
 9579641  115.03  115.01 True    0.21240   0.05013   0.18140   0.26016   0.31266  0.47494   0.05488   0.12514   0.22515   0.28880 False False 
 9590976  710.01  710.02 True    0.20129   0.06495   0.19807   0.27794   0.33119  0.46752   0.04154   0.14102   0.24244   0.30698 False False 
 9590976  710.03  710.02 False   0.10450   0.47266   0.65674   0.76719   0.84083  0.26367   0.32539   0.57785   0.71810   0.80736 False False 
 9590976  710.03  710.01 True    0.30858   0.07810   0.03713   0.10628   0.15237  0.53905   0.17029   0.01225   0.07555   0.13142 False True  
 9597345  711.01  711.03 True    0.39290   0.85721   1.08936   1.22865   1.32151  0.07140   0.67149   0.98986   1.16674   1.27930 False False 
 9597345  711.02  711.03 False  16.20286  21.93714  24.80428  26.52457  27.67143 10.46857  19.64343  23.57551  25.76000  27.15013 False False 
 9597345  711.02  711.01 True    5.17517   7.23356   8.26276   8.88028   9.29195  3.11678   6.41021   7.82167   8.60582   9.10483 False False 
 9602613 2612.01 2612.02 True    0.17903   0.09462   0.23145   0.31355   0.36828  0.45269   0.01484   0.17281   0.27706   0.34340 False True  
 9634821 2037.02 2037.03 True    0.21833   0.04223   0.17251   0.25067   0.30278  0.47889   0.06200   0.11667   0.21593   0.27910 False False 
 9634821 2037.02 2037.01 False   5.73325   7.97766   9.09987   9.77320  10.22208  3.48883   7.07990   8.61893   9.47394  10.01804 False False 
 9634821 2037.03 2037.01 True    3.30696   4.74262   5.46044   5.89114   6.17827  1.87131   4.16836   5.15280   5.69972   6.04776 False False 
 9636135 1498.02 1498.01 True    0.20458   0.60610   0.80686   0.92732   1.00763  0.19695   0.44549   0.72082   0.87378   0.97112 False False 
 9650808 1970.01 1970.02 True    1.85928   2.81237   3.28892   3.57485   3.76547  0.90619   2.43114   3.08469   3.44777   3.67882 False False 
 9663113  179.01  179.02 True   12.79870  17.39827  19.69805  21.07792  21.99784  8.19913  15.55844  18.71243  20.46465  21.57969 False False 
 9718066 2287.01 2287.02 True    0.10186   0.19751   0.34720   0.43702   0.49689  0.40124   0.07776   0.28305   0.39710   0.46968 False False 
 9729691 1751.01 1751.02 True    0.20823   0.61098   0.81235   0.93317   1.01372  0.19451   0.44988   0.72605   0.87947   0.97711 False False 
 9757613  250.03  250.02 False   1.43392   2.24523   2.65088   2.89427   3.05654  0.62261   1.92071   2.47703   2.78610   2.98278 False False 
 9757613  250.01  250.02 True    0.29776   0.06368   0.05336   0.12358   0.17040  0.53184   0.15731   0.00320   0.09237   0.14912 False True  
 9757613  250.02  250.04 True    0.35723   0.80964   1.03585   1.17157   1.26205  0.09518   0.62868   0.93890   1.11125   1.22092 False False 
 9757613  250.01  250.04 False   0.90620   1.54160   1.85930   2.04992   2.17700  0.27080   1.28744   1.72314   1.96520   2.11923 False False 
 9757613  250.03  250.01 True    0.73298   1.31063   1.59946   1.77276   1.88829  0.15532   1.07957   1.47568   1.69574   1.83578 False False 
 9757613  250.03  250.04 False   5.60679   7.80905   8.91018   9.57086  10.01131  3.40452   6.92814   8.43827   9.27722   9.81110 False False 
 9758089 1871.02 1871.01 True    0.43206   0.90941   1.14809   1.29129   1.38676  0.04530   0.71847   1.04580   1.22764   1.34337 False False 
 9775938  951.01  951.02 True    0.27500   0.70001   0.91251   1.04001   1.12501  0.15000   0.53001   0.82144   0.98334   1.08637 False False 
 9782691  590.01  590.02 True    1.22589   1.96785   2.33883   2.56142   2.70981  0.48392   1.67106   2.17984   2.46249   2.64236 False False 
 9821454 1529.02 1529.01 True    0.24271   0.00972   0.13593   0.21166   0.26215  0.49514   0.09126   0.08184   0.17800   0.23920 True  False 
 9823457  954.01  954.02 True    1.27503   2.03337   2.41254   2.64005   2.79171  0.51669   1.73003   2.25004   2.53893   2.72277 False False 
 9823519 2793.02 2793.01 True    0.27261   0.69681   0.90892   1.03618   1.12102  0.15159   0.52713   0.81802   0.97962   1.08245 False False 
 9836563 4421.01 4421.02 True    0.30617   0.07490   0.04074   0.11012   0.15638  0.53745   0.16741   0.00882   0.07929   0.13535 False True  
 9839821 2012.01 2012.02 True    1.59547   2.46062   2.89320   3.15275   3.32578  0.73031   2.11456   2.70781   3.03739   3.24713 False False 
 9872283 1815.02 1815.01 True    0.10462   0.19383   0.34306   0.43260   0.49229  0.40308   0.07445   0.27911   0.39281   0.46516 False False 
 9873254  717.02  717.01 True    7.16743   9.88990  11.25114  12.06788  12.61238  4.44495   8.80091  10.66775  11.70489  12.36488 False False 
 9881662  327.01  327.02 True   13.03569  17.71425  20.05353  21.45710  22.39281  8.35712  15.84282  19.05098  20.83329  21.96749 False False 
 9883606 4383.02 4383.01 True    0.15984   0.12022   0.26025   0.34426   0.40027  0.43989   0.00820   0.20024   0.30692   0.37482 False True  
 9884104  718.02  718.03 True    0.05447   0.40596   0.58171   0.68715   0.75745  0.29702   0.26536   0.50639   0.64029   0.72550 False False 
 9884104  718.01  718.03 False   4.22340   5.96454   6.83511   7.35745   7.70567  2.48227   5.26808   6.46201   7.12530   7.54739 False False 
 9884104  718.01  718.02 True    1.47679   2.30239   2.71519   2.96286   3.12798  0.65119   1.97215   2.53827   2.85278   3.05293 False False 
 9886361 2732.01 2732.02 True    0.03209   0.29055   0.45187   0.54866   0.61319  0.35473   0.16149   0.38273   0.50564   0.58385 False False 
 9886361 2732.04 2732.03 True    0.10505   0.47340   0.65758   0.76808   0.84176  0.26330   0.32606   0.57865   0.71897   0.80827 False False 
 9886361 2732.02 2732.03 False   0.99393   1.65857   1.99089   2.19028   2.32321  0.32928   1.39271   1.84847   2.10166   2.26279 False False 
 9886361 2732.02 2732.04 True    0.09781   0.20291   0.35328   0.44350   0.50364  0.39854   0.08262   0.28884   0.40340   0.47630 False False 
 9886361 2732.01 2732.04 False   0.74647   1.32863   1.61971   1.79436   1.91079  0.16431   1.09577   1.49496   1.71673   1.85786 False False 
 9886361 2732.01 2732.03 False   2.85989   4.14652   4.78983   5.17582   5.43315  1.57326   3.63187   4.51413   5.00427   5.31618 False False 
 9892816 1955.01 1955.04 True    0.13532   0.15290   0.29702   0.38349   0.44113  0.42355   0.03761   0.23525   0.34505   0.41493 False False 
 9892816 1955.03 1955.01 True    3.61317   5.15089   5.91976   6.38107   6.68862  2.07545   4.53580   5.59024   6.17604   6.54882 False False 
 9892816 1955.03 1955.02 False  10.99892  14.99857  16.99839  18.19828  18.99821  6.99928  13.39871  16.14132  17.66499  18.63460 False False 
 9892816 1955.01 1955.02 False   0.30051   0.73401   0.95076   1.08081   1.16751  0.13300   0.56061   0.85787   1.02301   1.12810 False False 
 9892816 1955.04 1955.02 True    0.24798   0.00269   0.12803   0.20323   0.25336  0.49865   0.09758   0.07431   0.16981   0.23058 True  False 
 9892816 1955.03 1955.04 False   6.97782   9.63709  10.96672  11.76451  12.29636  4.31854   8.57338  10.39688  11.40994  12.05461 False False 
 9896018 2579.01 2579.03 False   0.88696   1.51595   1.83044   2.01914   2.14494  0.25797   1.26435   1.69566   1.93527   2.08775 False False 
 9896018 2579.01 2579.02 True    0.34121   0.12161   0.01182   0.05406   0.09798  0.56081   0.20945   0.05887   0.02478   0.07802 True  False 
 9896018 2579.02 2579.03 True    0.43214   0.90952   1.14822   1.29143   1.38691  0.04524   0.71857   1.04592   1.22778   1.34351 False False 
 9896558 1718.01 1718.02 True    0.13314   0.51085   0.69971   0.81302   0.88856  0.24458   0.35976   0.61877   0.76266   0.85422 False False 
 9904006 2135.03 2135.02 True    0.18949   0.58598   0.78423   0.90318   0.98248  0.20701   0.42738   0.69927   0.85031   0.94643 False False 
 9904006 2135.03 2135.01 False   2.25144   3.33525   3.87715   4.20230   4.41906  1.16762   2.90172   3.64491   4.05779   4.32053 False False 
 9904006 2135.02 2135.01 True    0.36674   0.82232   1.05011   1.18678   1.27790  0.08884   0.64009   0.95248   1.12604   1.23648 False False 
 9909735 1779.01 1779.02 True    0.26697   0.68929   0.90045   1.02715   1.11161  0.15536   0.52036   0.80995   0.97084   1.07322 False False 
 9941859  528.01  528.02 False   4.04761   5.73014   6.57141   7.07617   7.41268  2.36507   5.05713   6.21086   6.85183   7.25972 False False 
 9941859  528.03  528.02 True    1.35196   2.13595   2.52794   2.76314   2.91993  0.56797   1.82235   2.35994   2.65861   2.84866 False False 
 9941859  528.01  528.03 True    0.07306   0.43075   0.60959   0.71690   0.78844  0.28462   0.28768   0.53295   0.66921   0.75592 False False 
 9946525  398.03  398.01 False  13.99011  18.98681  21.48516  22.98417  23.98351  8.99340  16.98813  20.41444  22.31794  23.52926 False False 
 9946525  398.03  398.02 True    0.20854   0.61139   0.81282   0.93367   1.01424  0.19430   0.45025   0.72649   0.87996   0.97762 False False 
 9946525  398.02  398.01 True    5.20172   7.26896   8.30257   8.92275   9.33619  3.13448   6.44206   7.85959   8.64711   9.14826 False False 
 9947653 4647.02 4647.01 True    0.57825   1.10434   1.36738   1.52521   1.63042  0.05217   0.89390   1.25465   1.45506   1.58260 False False 
 9950612  719.04  719.02 False   2.38027   3.50702   4.07040   4.40843   4.63378  1.25351   3.05632   3.82895   4.25820   4.53135 False False 
 9950612  719.04  719.03 False   4.51738   6.35651   7.27607   7.82781   8.19564  2.67825   5.62086   6.88197   7.58259   8.02844 False False 
 9950612  719.02  719.03 True    0.18388   0.08815   0.22417   0.30579   0.36019  0.45592   0.02066   0.16588   0.26951   0.33546 False False 
 9950612  719.01  719.03 False   1.54050   2.38733   2.81075   3.06480   3.23416  0.69367   2.04860   2.62928   2.95189   3.15718 False False 
 9950612  719.01  719.02 True    0.55646   1.07528   1.33469   1.49033   1.59410  0.03764   0.86775   1.22351   1.42116   1.54693 False False 
 9950612  719.04  719.01 True    0.08589   0.44785   0.62883   0.73742   0.80981  0.27608   0.30306   0.55127   0.68916   0.77690 False False 
 9962455 2748.02 2748.01 True    1.00777   1.67703   2.01166   2.21243   2.34628  0.33851   1.40933   1.86824   2.12320   2.28544 False False 
 9963524  720.04  720.01 True    0.01767   0.35689   0.52650   0.62827   0.69611  0.32155   0.22120   0.45381   0.58304   0.66527 False False 
 9963524  720.01  720.03 False   0.61404   1.15206   1.42106   1.58247   1.69007  0.07603   0.93685   1.30578   1.51073   1.64116 False False 
 9963524  720.04  720.03 False   2.28512   3.38016   3.92768   4.25619   4.47520  1.19008   2.94214   3.69303   4.11019   4.37565 False False 
 9963524  720.01  720.02 True    0.11770   0.17639   0.32344   0.41167   0.47049  0.41180   0.05875   0.26042   0.37246   0.44376 False False 
 9963524  720.02  720.03 True    0.08532   0.21958   0.37203   0.46349   0.52447  0.39021   0.09762   0.30669   0.42284   0.49676 False False 
 9963524  720.04  720.02 False   0.79577   1.39436   1.69365   1.87323   1.99295  0.19718   1.15492   1.56538   1.79342   1.93853 False False 
 9967771 1875.02 1875.01 True    8.21068  11.28090  12.81602  13.73708  14.35113  5.14045  10.05281  12.15811  13.32772  14.07202 False False 
 9973109 2018.02 2018.01 True    0.14604   0.13862   0.28094   0.36634   0.42327  0.43069   0.02476   0.21995   0.32839   0.39739 False False 
10000941 4146.02 4146.01 True    0.31916   0.09222   0.02126   0.08934   0.13473  0.54611   0.18299   0.02737   0.05908   0.11410 False False 
10002866  723.01  723.02 False   2.56641   3.75522   4.34962   4.70626   4.94402  1.37761   3.27970   4.09488   4.54776   4.83595 False False 
10002866  723.01  723.03 True    0.28128   0.70838   0.92193   1.05005   1.13547  0.14581   0.53754   0.83041   0.99311   1.09665 False False 
10002866  723.03  723.02 True    0.39173   0.85565   1.08760   1.22677   1.31956  0.07218   0.67008   0.98819   1.16492   1.27738 False False 
10004738 1598.03 1598.01 True    1.02703   1.70271   2.04054   2.24325   2.37838  0.35135   1.43244   1.89576   2.15316   2.31696 False False 
10004738 1598.03 1598.02 False   2.33347   3.44462   4.00020   4.33355   4.55578  1.22231   3.00016   3.76209   4.18539   4.45476 False False 
10004738 1598.01 1598.02 True    0.17775   0.09634   0.23338   0.31561   0.37042  0.45183   0.01330   0.17465   0.27906   0.34551 False True  
10005758 1783.01 1783.02 True    0.05618   0.40824   0.58427   0.68989   0.76030  0.29588   0.26742   0.50883   0.64295   0.72830 False False 
10019643  471.02  471.01 True    0.36649   0.82199   1.04974   1.18639   1.27749  0.08900   0.63979   0.95214   1.12566   1.23608 False False 
10027323 1596.01 1596.02 True    7.89303  10.85737  12.33954  13.22885  13.82172  4.92869   9.67164  11.70433  12.83360  13.55223 False False 
10028792 1574.01 1574.02 True    0.16662   0.11117   0.25007   0.33341   0.38897  0.44441   0.00006   0.19054   0.29637   0.36371 False True  
10028792 1574.04 1574.02 False   9.65135  13.20179  14.97702  16.04215  16.75224  6.10090  11.78161  14.21621  15.56876  16.42947 False False 
10028792 1574.03 1574.02 False  15.39025  20.85367  23.58537  25.22440  26.31708  9.92683  18.66830  22.41464  24.49594  25.82041 False False 
10028792 1574.03 1574.01 False   8.83359  12.11145  13.75038  14.73374  15.38931  5.55573  10.80031  13.04798  14.29669  15.09133 False False 
10028792 1574.04 1574.01 True    5.39044   7.52059   8.58566   9.22471   9.65074  3.26030   6.66853   8.12920   8.94069   9.45709 False False 
10028792 1574.03 1574.04 True    0.23060   0.02586   0.15410   0.23104   0.28233  0.48707   0.07672   0.09914   0.19684   0.25901 False False 
10055126 1608.01 1608.02 True    0.07553   0.43404   0.61329   0.72084   0.79254  0.28298   0.29063   0.53647   0.67304   0.75995 False False 
10055126 1608.02 1608.03 True    4.87811   6.83748   7.81717   8.40498   8.79685  2.91874   6.05373   7.39730   8.14373   8.61873 False False 
10055126 1608.01 1608.03 False  11.64413  15.85884  17.96620  19.23061  20.07355  7.42942  14.17296  17.06305  18.66865  19.69040 False False 
10089911 4034.01 4034.02 True    0.16687   0.11083   0.24969   0.33300   0.38854  0.44458   0.00025   0.19018   0.29597   0.36330 False True  
10122538 2926.04 2926.05 True    0.00617   0.34156   0.50926   0.60988   0.67695  0.32922   0.20741   0.43739   0.56516   0.64646 True  False 
10122538 2926.03 2926.05 False   0.80682   1.40910   1.71024   1.89092   2.01137  0.20455   1.16819   1.58118   1.81061   1.95662 False False 
10122538 2926.02 2926.04 False   2.39893   3.53191   4.09840   4.43829   4.66489  1.26595   3.07872   3.85562   4.28723   4.56189 False False 
10122538 2926.02 2926.05 False   5.83982   8.11976   9.25973   9.94372  10.39971  3.55988   7.20779   8.77118   9.63973  10.19244 False False 
10122538 2926.02 2926.03 False   0.89278   1.52370   1.83916   2.02844   2.15463  0.26185   1.27133   1.70397   1.94432   2.09727 False False 
10122538 2926.03 2926.04 True    0.10213   0.19716   0.34680   0.43659   0.49645  0.40142   0.07744   0.28267   0.39669   0.46924 False False 
10122538 2926.02 2926.01 True    0.10958   0.47944   0.66437   0.77533   0.84930  0.26028   0.33150   0.58512   0.72602   0.81568 False False 
10122538 2926.01 2926.05 False   2.08216   3.10955   3.62324   3.93146   4.13694  1.05478   2.69860   3.40309   3.79448   4.04354 False False 
10122538 2926.01 2926.03 True    0.14708   0.13723   0.27938   0.36468   0.42154  0.43138   0.02351   0.21846   0.32677   0.39569 False False 
10122538 2926.01 2926.04 False   0.53163   1.04217   1.29744   1.45060   1.55271  0.02108   0.83795   1.18804   1.38253   1.50630 False False 
10130039 1909.02 1909.01 True    0.16611   0.55481   0.74917   0.86578   0.94352  0.22259   0.39933   0.66587   0.81395   0.90818 False False 
10130039 1909.02 1909.03 False   1.29406   2.05874   2.44108   2.67049   2.82343  0.52937   1.75287   2.27722   2.56853   2.75391 False False 
10130039 1909.01 1909.03 True    0.01636   0.31151   0.47545   0.57382   0.63939  0.34424   0.18036   0.40519   0.53010   0.60959 False False 
10136549 1929.02 1929.01 True    0.47187   0.96250   1.20781   1.35500   1.45312  0.01875   0.76625   1.10268   1.28958   1.40852 False False 
10187017   82.04   82.01 False   0.14163   0.52217   0.71244   0.82660   0.90271  0.23892   0.36995   0.63090   0.77586   0.86812 False False 
10187017   82.04   82.02 True    0.27088   0.02784   0.09368   0.16659   0.21520  0.51392   0.12506   0.04160   0.13419   0.19311 False False 
10187017   82.05   82.04 True    0.33124   0.10832   0.00314   0.07002   0.11460  0.55416   0.19749   0.04463   0.04030   0.09434 True  False 
10187017   82.05   82.02 False   0.02478   0.30029   0.46282   0.56035   0.62536  0.34986   0.17026   0.39317   0.51700   0.59581 False False 
10187017   82.01   82.06 True    0.30601   0.07467   0.04099   0.11039   0.15666  0.53734   0.16721   0.00858   0.07955   0.13563 False True  
10187017   82.05   82.01 False   0.52695   1.03594   1.29043   1.44313   1.54492  0.01797   0.83234   1.18136   1.37526   1.49865 False False 
10187017   82.02   82.03 False   0.33119   0.77491   0.99678   1.12990   1.21864  0.11254   0.59742   0.90169   1.07073   1.17830 False False 
10187017   82.05   82.03 False   1.59639   2.46185   2.89458   3.15422   3.32731  0.73092   2.11566   2.70912   3.03882   3.24863 False False 
10187017   82.04   82.06 False   0.58456   1.11275   1.37685   1.53530   1.64094  0.05638   0.90148   1.26366   1.46488   1.59292 False False 
10187017   82.02   82.01 True    0.21712   0.04384   0.17432   0.25261   0.30480  0.47808   0.06054   0.11840   0.21781   0.28108 False False 
10187017   82.05   82.06 False   1.11939   1.82586   2.17909   2.39103   2.53232  0.41293   1.54327   2.02770   2.29683   2.46810 False False 
10187017   82.04   82.03 False   0.94119   1.58825   1.91178   2.10590   2.23531  0.29413   1.32943   1.77313   2.01963   2.17649 False False 
10187017   82.01   82.03 False   0.14981   0.13358   0.27528   0.36030   0.41698  0.43321   0.02022   0.21455   0.32251   0.39121 False False 
10187017   82.06   82.03 True    0.38747   0.18329   0.08120   0.01995   0.02088  0.59165   0.26496   0.12496   0.04717   0.00232 False True  
10187017   82.02   82.06 False   0.08663   0.44884   0.62994   0.73860   0.81105  0.27558   0.30395   0.55232   0.69031   0.77812 False False 
10189546  427.01  427.02 True    0.12757   0.16324   0.30865   0.39589   0.45405  0.41838   0.04692   0.24633   0.35712   0.42762 False False 
10189546  427.01  427.03 False   1.37748   2.16997   2.56621   2.80396   2.96246  0.58498   1.85297   2.39639   2.69830   2.89042 False False 
10189546  427.02  427.03 True    0.36256   0.81674   1.04384   1.18009   1.27093  0.09163   0.63507   0.94651   1.11953   1.22964 False False 
10227020  730.02  730.03 False   0.00142   0.33522   0.50212   0.60227   0.66903  0.33239   0.20170   0.43059   0.55776   0.63868 True  False 
10227020  730.02  730.01 True    0.24925   0.00099   0.12612   0.20119   0.25124  0.49950   0.09911   0.07249   0.16783   0.22849 True  False 
10227020  730.04  730.03 False   0.33553   0.78071   1.00330   1.13685   1.22588  0.10965   0.60264   0.90790   1.07749   1.18541 False False 
10227020  730.04  730.01 False   0.00123   0.33497   0.50184   0.60196   0.66871  0.33252   0.20147   0.43032   0.55746   0.63837 True  False 
10227020  730.04  730.02 True    0.33318   0.11091   0.00023   0.06691   0.11137  0.55545   0.19982   0.04740   0.03728   0.09116 True  False 
10227020  730.01  730.03 True    0.33305   0.11074   0.00042   0.06712   0.11158  0.55537   0.19966   0.04722   0.03747   0.09137 True  False 
10252275 3130.02 3130.01 True    0.31482   0.75309   0.97222   1.10370   1.19136  0.12346   0.57778   0.87831   1.04527   1.15152 False False 
10253547 2153.02 2153.01 True    0.16486   0.55314   0.74729   0.86377   0.94143  0.22343   0.39783   0.66408   0.81200   0.90613 False False 
10265898  732.01  732.03 False   1.08471   1.77961   2.12706   2.33553   2.47451  0.38980   1.50165   1.97815   2.24288   2.41134 False False 
10265898  732.02  732.03 True    0.20272   0.06304   0.19591   0.27564   0.32879  0.46848   0.04327   0.13897   0.24021   0.30463 False False 
10265898  732.01  732.02 True    0.30739   0.74319   0.96109   1.09183   1.17899  0.12841   0.56887   0.86770   1.03372   1.13937 False False 
10271806  733.02  733.04 True    0.17865   0.09513   0.23202   0.31416   0.36891  0.45244   0.01438   0.17335   0.27765   0.34402 False True  
10271806  733.01  733.04 False   0.57329   1.09773   1.35994   1.51727   1.62216  0.04886   0.88795   1.24756   1.44735   1.57448 False False 
10271806  733.03  733.01 True    0.05441   0.26079   0.41839   0.51294   0.57598  0.36961   0.13471   0.35084   0.47092   0.54733 False False 
10271806  733.03  733.04 False   1.97539   2.96718   3.46308   3.76062   3.95898  0.98359   2.57046   3.25055   3.62838   3.86881 False False 
10271806  733.03  733.02 False   0.81128   1.41504   1.71692   1.89805   2.01881  0.20752   1.17354   1.58755   1.81755   1.96392 False False 
10271806  733.01  733.02 True    0.04225   0.27700   0.43663   0.53240   0.59625  0.36150   0.14930   0.36822   0.48984   0.56723 False False 
10272442  734.01  734.02 True    0.43169   0.90892   1.14753   1.29070   1.38615  0.04554   0.71803   1.04527   1.22707   1.34276 False False 
10285631  331.02  331.01 True    0.11222   0.18371   0.33167   0.42045   0.47963  0.40815   0.06534   0.26826   0.38099   0.45273 False False 
10290666  332.01  332.02 True    0.37100   0.16134   0.05651   0.00639   0.04833  0.58067   0.24520   0.10143   0.02156   0.02927 True  False 
10328393 1905.02 1905.03 True    0.06938   0.42585   0.60408   0.71102   0.78231  0.28708   0.28326   0.52769   0.66349   0.74990 False False 
10328393 1905.01 1905.02 True    0.04871   0.39828   0.57307   0.67794   0.74785  0.30086   0.25845   0.49816   0.63133   0.71607 False False 
10328393 1905.01 1905.03 False   1.24295   1.99060   2.36442   2.58872   2.73825  0.49530   1.69154   2.20421   2.48903   2.67028 False False 
10337517 1165.02 1165.03 False   0.29825   0.73100   0.94737   1.07720   1.16375  0.13450   0.55790   0.85464   1.01950   1.12440 False False 
10337517 1165.01 1165.03 True    0.20996   0.05339   0.18506   0.26407   0.31673  0.47331   0.05195   0.12863   0.22895   0.29279 False False 
10337517 1165.02 1165.01 True    0.17837   0.09551   0.23245   0.31461   0.36939  0.45224   0.01404   0.17376   0.27810   0.34449 False True  
10350571 1175.02 1175.01 True    0.07932   0.22757   0.38102   0.47309   0.53446  0.38621   0.10481   0.31526   0.43217   0.50657 False False 
10358759  738.01  738.02 True    0.35744   0.14326   0.03616   0.02809   0.07093  0.57163   0.22893   0.08206   0.00046   0.05146 False True  
10386922  289.01  289.02 True    4.56974   6.42631   7.35460   7.91158   8.28289  2.71316   5.68368   6.95677   7.66403   8.11411 False False 
10397751 2859.04 2859.05 False   0.06527   0.24630   0.40209   0.49556   0.55788  0.37685   0.12167   0.33532   0.45402   0.52955 False False 
10397751 2859.04 2859.03 False   0.26184   0.01579   0.10723   0.18105   0.23026  0.50790   0.11421   0.05451   0.14824   0.20789 False False 
10397751 2859.02 2859.03 False   0.06933   0.42577   0.60399   0.71092   0.78221  0.28711   0.28319   0.52761   0.66340   0.74981 False False 
10397751 2859.02 2859.05 False   0.35409   0.80545   1.03113   1.16654   1.25681  0.09728   0.62490   0.93441   1.10636   1.21578 False False 
10397751 2859.01 2859.03 True    0.37774   0.17032   0.06661   0.00438   0.03710  0.58516   0.25329   0.11106   0.03204   0.01825 True  False 
10397751 2859.02 2859.04 True    0.27568   0.03424   0.08649   0.15892   0.20721  0.51712   0.13081   0.03475   0.12673   0.18526 False False 
10397751 2859.03 2859.05 True    0.36685   0.15580   0.05028   0.01304   0.05525  0.57790   0.24022   0.09550   0.01510   0.03606 True  False 
10397751 2859.02 2859.01 False   0.14077   0.14564   0.28884   0.37476   0.43205  0.42718   0.03107   0.22747   0.33658   0.40601 False False 
10397751 2859.04 2859.01 True    0.40688   0.20917   0.11031   0.05100   0.01146  0.60458   0.28825   0.15268   0.07736   0.02943 True  False 
10397751 2859.01 2859.05 False   0.21203   0.05062   0.18195   0.26075   0.31328  0.47469   0.05444   0.12567   0.22573   0.28940 False False 
10404582 2147.02 2147.01 True    0.83330   1.44439   1.74994   1.93327   2.05549  0.22220   1.19995   1.61899   1.85179   1.99994 False False 
10426656 1161.03 1161.02 False   0.84043   1.45390   1.76064   1.94469   2.06738  0.22695   1.20851   1.62918   1.86289   2.01161 False False 
10426656 1161.03 1161.01 True    0.01928   0.35903   0.52891   0.63084   0.69879  0.32048   0.22313   0.45611   0.58554   0.66790 False False 
10426656 1161.01 1161.02 True    0.09719   0.20375   0.35422   0.44450   0.50469  0.39813   0.08337   0.28973   0.40437   0.47733 False False 
10460984  474.01  474.02 True    0.32411   0.76548   0.98617   1.11858   1.20686  0.11726   0.58894   0.89159   1.05973   1.16673 False False 
10460984  474.04  474.02 False   1.87851   2.83801   3.31776   3.60561   3.79751  0.91901   2.45421   3.11215   3.47768   3.71029 False False 
10460984  474.04  474.01 True    0.08696   0.44928   0.63044   0.73913   0.81160  0.27536   0.30435   0.55280   0.69082   0.77866 False False 
10468940 1163.01 1163.02 True    0.36471   0.81961   1.04706   1.18353   1.27451  0.09020   0.63765   0.94958   1.12288   1.23315 False False 
10489206  251.01  251.02 True    0.30669   0.07559   0.03996   0.10929   0.15551  0.53780   0.16803   0.00956   0.07848   0.13450 False True  
10538176 1301.01 1301.02 True    0.47705   0.96940   1.21557   1.36328   1.46175  0.01530   0.77246   1.11007   1.29763   1.41699 False False 
10545066  337.01  337.02 True    2.90744   4.20992   4.86116   5.25190   5.51240  1.60496   3.68893   4.58206   5.07824   5.39399 False False 
10552611  338.02  338.01 True    0.12797   0.50396   0.69195   0.80475   0.87995  0.24802   0.35356   0.61138   0.75462   0.84577 False False 
10554999  534.02  534.01 True    0.16966   0.55955   0.75449   0.87146   0.94944  0.22023   0.40359   0.67095   0.81947   0.91399 False False 
10577994  475.01  475.02 True    0.06410   0.24786   0.40384   0.49743   0.55983  0.37607   0.12308   0.33699   0.45584   0.53147 False False 
10586004  275.01  275.02 True    1.60259   2.47012   2.90389   3.16415   3.33766  0.73506   2.12311   2.71799   3.04848   3.25879 False False 
10600261  597.02  597.01 True    3.13617   4.51490   5.20426   5.61788   5.89362  1.75745   3.96341   4.90882   5.43405   5.76829 False False 
10600261  597.01  597.03 True    0.52574   1.03433   1.28862   1.44119   1.54291  0.01716   0.83089   1.17963   1.37338   1.49667 False False 
10600261  597.02  597.03 False  11.62149  15.82865  17.93223  19.19438  20.03581  7.41433  14.14579  17.03070  18.63343  19.65334 False False 
10601284  749.01  749.03 True    0.24209   0.01055   0.13687   0.21266   0.26319  0.49472   0.09050   0.08273   0.17898   0.24022 True  False 
10601284  749.02  749.01 True    0.32130   0.09507   0.01804   0.08591   0.13116  0.54754   0.18556   0.03043   0.05575   0.11059 False False 
10601284  749.02  749.03 False   0.02879   0.37171   0.54318   0.64606   0.71464  0.31414   0.23454   0.46969   0.60033   0.68347 False False 
10656823  598.01  598.02 True    1.05208   1.73611   2.07813   2.28333   2.42014  0.36806   1.46250   1.93155   2.19213   2.35796 False False 
10657406 1837.02 1837.01 True    9.15285  12.53713  14.22927  15.24456  15.92141  5.76856  11.18342  13.50407  14.79332  15.61375 False False 
10662202  750.03  750.01 True    0.25338   0.00451   0.11993   0.19459   0.24436  0.50226   0.10406   0.06660   0.16140   0.22174 True  False 
10662202  750.02  750.01 False   1.14872   1.86496   2.22308   2.43795   2.58120  0.43248   1.57846   2.06960   2.34245   2.51608 False False 
10662202  750.02  750.03 True    0.43897   0.91863   1.15845   1.30235   1.39828  0.04069   0.72676   1.05567   1.23840   1.35468 False False 
10717241  430.02  430.01 True    0.33748   0.11664   0.00622   0.06003   0.10420  0.55832   0.20498   0.05355   0.03058   0.08412 True  False 
10718726  600.01  600.02 True   39.88872  53.51830  60.33309  64.42196  67.14787 26.25915  48.06647  57.41246  62.60468  65.90882 False False 
10723367 2236.02 2236.01 True    0.17586   0.09886   0.23621   0.31863   0.37357  0.45057   0.01103   0.17735   0.28200   0.34860 False True  
10723750  209.02  209.01 True    0.35110   0.80147   1.02665   1.16176   1.25184  0.09927   0.62132   0.93015   1.10171   1.21089 False False 
10730034 1305.01 1305.02 True    0.17446   0.56594   0.76168   0.87913   0.95743  0.21703   0.40935   0.67779   0.82693   0.92184 False False 
10788461 3925.02 3925.01 False   0.77732   1.36977   1.66599   1.84372   1.96221  0.18488   1.13279   1.53903   1.76473   1.90835 False False 
10788461 3925.02 3925.03 True    0.02777   0.37036   0.54166   0.64444   0.71295  0.31482   0.23333   0.46825   0.59876   0.68181 False False 
10788461 3925.03 3925.01 True    0.13535   0.15286   0.29697   0.38344   0.44108  0.42357   0.03758   0.23521   0.34501   0.41488 False False 
10793172 2871.02 2871.04 True    0.25623   0.00831   0.11565   0.19003   0.23961  0.50415   0.10748   0.06253   0.15697   0.21708 True  False 
10793172 2871.02 2871.01 False   0.12793   0.50391   0.69190   0.80469   0.87989  0.24804   0.35352   0.61133   0.75456   0.84571 False False 
10793172 2871.04 2871.01 True    0.24174   0.01101   0.13738   0.21321   0.26376  0.49450   0.09009   0.08322   0.17951   0.24078 True  False 
10797460  752.01  752.02 True    1.86775   2.82366   3.30162   3.58840   3.77958  0.91183   2.44130   3.09678   3.46094   3.69268 False False 
10843590  431.01  431.02 True    0.24277   0.65703   0.86416   0.98844   1.07129  0.17149   0.49133   0.77539   0.93320   1.03363 False False 
10858691 1306.02 1306.03 True    0.14732   0.13690   0.27901   0.36428   0.42113  0.43155   0.02321   0.21811   0.32638   0.39529 False False 
10858691 1306.01 1306.03 False   0.64622   1.19497   1.46934   1.63396   1.74371  0.09748   0.97547   1.35175   1.56079   1.69382 False False 
10858691 1306.01 1306.04 False   7.13368   9.84490  11.20051  12.01388  12.55613  4.42245   8.76041  10.61954  11.65238  12.30965 False False 
10858691 1306.01 1306.02 True    0.03467   0.28711   0.44799   0.54453   0.60888  0.35645   0.15839   0.37904   0.50162   0.57963 False False 
10858691 1306.02 1306.04 False   3.21290   4.61721   5.31936   5.74065   6.02151  1.80860   4.05548   5.01843   5.55341   5.89384 False False 
10858691 1306.03 1306.04 True    1.47040   2.29387   2.70561   2.95265   3.11734  0.64694   1.96448   2.52915   2.84285   3.04248 False False 
10864531 2080.02 2080.01 True    0.22559   0.63412   0.83839   0.96094   1.04265  0.18294   0.47071   0.75084   0.90647   1.00551 False False 
10872983  756.02  756.01 True    0.34170   0.78893   1.01255   1.14672   1.23616  0.10554   0.61004   0.91671   1.08708   1.19550 False False 
10872983  756.03  756.01 False   1.16131   1.88175   2.24197   2.45810   2.60219  0.44088   1.59358   2.08759   2.36205   2.53670 False False 
10872983  756.03  756.02 True    0.19456   0.07392   0.20816   0.28871   0.34240  0.46304   0.03347   0.15063   0.25291   0.31799 False False 
10875245  117.04  117.01 True    0.07334   0.23554   0.38999   0.48265   0.54443  0.38223   0.11199   0.32380   0.44147   0.51635 False False 
10875245  117.02  117.01 False   0.50457   1.00610   1.25686   1.40732   1.50762  0.00305   0.80549   1.14939   1.34045   1.46203 False True  
10875245  117.03  117.01 False   1.31903   2.09204   2.47855   2.71045   2.86505  0.54602   1.78284   2.31290   2.60738   2.79478 False False 
10875245  117.03  117.02 True    0.22934   0.02755   0.15599   0.23306   0.28443  0.48623   0.07521   0.10094   0.19880   0.26108 False False 
10875245  117.03  117.04 False   0.25129   0.66838   0.87693   1.00206   1.08548  0.16581   0.50155   0.78755   0.94645   1.04756 False False 
10875245  117.02  117.04 True    0.18817   0.08244   0.21774   0.29893   0.35305  0.45878   0.02581   0.15976   0.26285   0.32845 False False 
10878263  341.02  341.01 True    0.23710   0.01720   0.14435   0.22064   0.27150  0.49140   0.08452   0.08985   0.18673   0.24838 False False 
10905239   46.01   46.02 True    0.13556   0.15258   0.29666   0.38310   0.44073  0.42371   0.03733   0.23491   0.34468   0.41454 False False 
10910878  757.03  757.02 False   2.29422   3.39229   3.94133   4.27075   4.49037  1.19615   2.95306   3.70603   4.12434   4.39054 False False 
10910878  757.03  757.01 True    0.28489   0.71318   0.92733   1.05582   1.14148  0.14341   0.54186   0.83555   0.99871   1.10254 False False 
10910878  757.01  757.02 True    0.28191   0.70921   0.92287   1.05106   1.13652  0.14539   0.53829   0.83130   0.99408   1.09767 False False 
10916600 2623.02 2623.01 True    0.30754   0.07671   0.03870   0.10794   0.15411  0.53836   0.16904   0.01077   0.07717   0.13312 False True  
10925104  156.02  156.03 False   0.13482   0.51309   0.70222   0.81570   0.89136  0.24346   0.36178   0.62117   0.76527   0.85697 False False 
10925104  156.02  156.01 True    0.22509   0.03321   0.16236   0.23985   0.29151  0.48339   0.07011   0.10701   0.20541   0.26803 False False 
10925104  156.01  156.03 True    0.26777   0.02370   0.09834   0.17156   0.22038  0.51185   0.12133   0.04604   0.13902   0.19819 False False 
10933561  291.02  291.01 True    0.93836   1.58448   1.90755   2.10138   2.23061  0.29224   1.32604   1.76909   2.01523   2.17187 False False 
10937029  433.01  433.02 True   39.71987  53.29316  60.07980  64.15179  66.86645 26.14658  47.86384  57.17124  62.34202  65.63251 False False 
10973664  601.03  601.01 True    1.23602   1.98136   2.35403   2.57763   2.72670  0.49068   1.68323   2.19432   2.47825   2.65894 False False 
10973664  601.03  601.02 False   3.83217   5.44289   6.24825   6.73147   7.05362  2.22145   4.79860   5.90310   6.51671   6.90719 False False 
10973664  601.01  601.02 True    0.08053   0.44070   0.62079   0.72885   0.80088  0.27965   0.29663   0.54361   0.68082   0.76814 False False 
10973814 1307.02 1307.01 True    0.10243   0.46990   0.65364   0.76388   0.83738  0.26505   0.32291   0.57490   0.71489   0.80397 False False 
10978763 1931.01 1931.03 True    0.29806   0.06408   0.05291   0.12311   0.16990  0.53204   0.15767   0.00277   0.09191   0.14863 False True  
10978763 1931.01 1931.02 False   0.06059   0.41412   0.59089   0.69695   0.76765  0.29294   0.27271   0.51513   0.64981   0.73551 False False 
10978763 1931.03 1931.02 True    0.24453   0.00729   0.13321   0.20875   0.25912  0.49635   0.09344   0.07924   0.17518   0.23622 True  False 
10982872  343.02  343.01 True    0.17623   0.56830   0.76434   0.88196   0.96038  0.21585   0.41147   0.68033   0.82969   0.92474 False False 
10982872  343.02  343.03 False   9.32744  12.76992  14.49115  15.52390  16.21239  5.88496  11.39292  13.75348  15.06490  15.89944 False False 
10982872  343.01  343.03 True    3.39007   4.85342   5.58510   6.02411   6.31678  1.92671   4.26808   5.27152   5.82899   6.18375 False False 
10984090  112.02  112.01 True    5.88545   8.18060   9.32817  10.01672  10.47575  3.59030   7.26254   8.83635   9.71070  10.26710 False False 
11013201  972.02  972.01 True    0.16140   0.11814   0.25790   0.34176   0.39767  0.44093   0.00632   0.19800   0.30449   0.37226 False True  
11014932 1432.02 1432.04 True    0.27154   0.69539   0.90732   1.03447   1.11924  0.15230   0.52585   0.81649   0.97796   1.08071 False False 
11014932 1432.03 1432.01 True    0.17620   0.56826   0.76429   0.88191   0.96033  0.21587   0.41143   0.68028   0.82964   0.92468 False False 
11014932 1432.03 1432.02 False   1.57154   2.42872   2.85731   3.11446   3.28590  0.71436   2.08585   2.67363   3.00017   3.20798 False False 
11014932 1432.01 1432.02 True    0.09316   0.45755   0.63974   0.74906   0.82193  0.27123   0.31179   0.56166   0.70047   0.78881 False False 
11014932 1432.01 1432.04 False   1.78000   2.70667   3.17001   3.44801   3.63334  0.85334   2.33600   2.97143   3.32445   3.54910 False False 
11014932 1432.03 1432.04 False   5.53965   7.71954   8.80948   9.46345   9.89942  3.35977   6.84758   8.34236   9.17279   9.70125 False False 
11018648  759.01  759.02 True    0.40630   0.87506   1.10945   1.25008   1.34383  0.06247   0.68756   1.00900   1.18757   1.30121 False False 
11037335 1435.02 1435.01 True    0.94877   1.59836   1.92315   2.11803   2.24795  0.29918   1.33852   1.78395   2.03142   2.18889 False False 
11069176 2007.01 2007.02 True    0.31307   0.08409   0.03040   0.09909   0.14488  0.54205   0.17568   0.01867   0.06856   0.12407 False False 
11071200 2696.02 2696.01 True    0.08219   0.44292   0.62328   0.73150   0.80365  0.27854   0.29862   0.54598   0.68340   0.77085 False False 
11074178 1889.02 1889.01 True    0.22101   0.03866   0.16849   0.24639   0.29832  0.48067   0.06521   0.11285   0.21177   0.27472 False False 
11074178 1889.03 1889.01 False   0.46381   0.95175   1.19572   1.34210   1.43969  0.02412   0.75658   1.09116   1.27704   1.39533 False False 
11074178 1889.03 1889.02 True    0.06044   0.25274   0.40933   0.50329   0.56593  0.37363   0.12747   0.34222   0.46153   0.53745 False False 
11074835 2533.01 2533.03 True    1.16415   1.88553   2.24623   2.46264   2.60692  0.44277   1.59698   2.09164   2.36646   2.54134 False False 
11080405 2442.02 2442.01 True    0.02327   0.36436   0.53490   0.63723   0.70544  0.31782   0.22792   0.46181   0.59175   0.67444 False False 
11086270  124.01  124.02 True    0.24969   0.66626   0.87454   0.99951   1.08282  0.16687   0.49963   0.78527   0.94396   1.04495 False False 
11090556 2977.01 2977.02 True    0.25789   0.01053   0.11316   0.18737   0.23684  0.50526   0.10947   0.06015   0.15439   0.21435 True  False 
11121752 2333.01 2333.02 True    0.02946   0.29406   0.45582   0.55287   0.61757  0.35297   0.16465   0.38649   0.50973   0.58816 False False 
11122894 1426.01 1426.03 False   0.92986   1.57314   1.89479   2.08777   2.21643  0.28657   1.31583   1.75694   2.00200   2.15795 False False 
11122894 1426.01 1426.02 True    0.03613   0.28516   0.44580   0.54219   0.60645  0.35742   0.15664   0.37696   0.49935   0.57724 False False 
11122894 1426.02 1426.03 True    0.00110   0.33480   0.50165   0.60176   0.66850  0.33260   0.20132   0.43014   0.55727   0.63816 True  False 
11125613 2485.02 2485.03 True    0.20475   0.06034   0.19288   0.27241   0.32542  0.46983   0.04570   0.13608   0.23706   0.30132 False False 
11125613 2485.02 2485.01 False   0.38734   0.84978   1.08101   1.21974   1.31223  0.07511   0.66481   0.98191   1.15808   1.27019 False False 
11125613 2485.03 2485.01 True    0.12774   0.16301   0.30839   0.39562   0.45377  0.41849   0.04671   0.24609   0.35685   0.42734 False False 
11125797 3371.02 3371.01 True    1.37179   2.16239   2.55769   2.79487   2.95299  0.58120   1.84615   2.38828   2.68946   2.88112 False False 
11129738 1427.01 1427.02 True    0.06537   0.24617   0.40195   0.49541   0.55772  0.37691   0.12156   0.33519   0.45387   0.52940 False False 
11153121 1647.03 1647.01 True    0.18244   0.57659   0.77366   0.89190   0.97073  0.21171   0.41893   0.68920   0.83935   0.93490 False False 
11153121 1647.01 1647.02 True    0.07798   0.43730   0.61696   0.72476   0.79663  0.28135   0.29357   0.53996   0.67685   0.76396 False False 
11153121 1647.03 1647.02 False   1.54928   2.39904   2.82392   3.07885   3.24880  0.69952   2.05914   2.64183   2.96555   3.17155 False False 
11192998  481.02  481.03 False  10.02301  13.69735  15.53452  16.63682  17.37169  6.34868  12.22762  14.74716  16.14691  17.03766 False False 
11192998  481.01  481.03 True    1.23911   1.98549   2.35867   2.58258   2.73186  0.49274   1.68694   2.19874   2.48307   2.66401 False False 
11192998  481.02  481.01 True    1.46147   2.28196   2.69220   2.93835   3.10245  0.64098   1.95376   2.51638   2.82895   3.02786 False False 
11253827 2672.02 2672.01 True    0.02937   0.37250   0.54406   0.64699   0.71562  0.31375   0.23525   0.47053   0.60125   0.68443 False False 
11284772 4622.02 4622.01 True   22.01955  29.69273  33.52932  35.83128  37.36591 14.34637  26.62346  31.88507  34.80819  36.66835 False False 
11288051  241.03  241.01 True    1.02634   1.70178   2.03951   2.24214   2.37723  0.35089   1.43160   1.89477   2.15208   2.31582 False False 
11288051  241.01  241.02 True    0.11967   0.49289   0.67951   0.79147   0.86612  0.25355   0.34360   0.59953   0.74171   0.83219 False False 
11288051  241.03  241.02 False   3.53766   5.05021   5.80649   6.26025   6.56277  2.02511   4.44519   5.48237   6.05858   6.42526 False False 
11295426  246.01  246.02 True    0.11044   0.18608   0.33434   0.42330   0.48260  0.40696   0.06747   0.27080   0.38376   0.45565 False False 
11308499 2168.01 2168.02 True    0.90681   1.54241   1.86021   2.05090   2.17802  0.27121   1.28817   1.72401   1.96615   2.12023 False False 
11336883 1445.01 1445.03 True    0.39759   0.86345   1.09638   1.23614   1.32932  0.06827   0.67711   0.99656   1.17403   1.28697 False False 
11358389 2163.02 2163.03 True    0.20643   0.05810   0.19036   0.26972   0.32262  0.47095   0.04771   0.13368   0.23445   0.29857 False False 
11358389 2163.01 2163.03 False   0.32326   0.76435   0.98489   1.11721   1.20543  0.11783   0.58791   0.89037   1.05840   1.16533 False False 
11358389 2163.01 2163.02 True    0.16627   0.11165   0.25060   0.33398   0.38956  0.44418   0.00048   0.19105   0.29692   0.36429 False True  
11360805 2422.01 2422.02 True    0.07133   0.42844   0.60699   0.71412   0.78555  0.28578   0.28559   0.53047   0.66651   0.75308 False False 
11361646  330.02  330.01 True    1.11072   1.81430   2.16609   2.37716   2.51787  0.40715   1.53287   2.01532   2.28335   2.45391 False False 
11389771 1436.01 1436.02 False   1.74087   2.65449   3.11130   3.38539   3.56812  0.82725   2.28904   2.91553   3.26357   3.48506 False False 
11389771 1436.03 1436.02 True    0.26878   0.69171   0.90317   1.03005   1.11464  0.15415   0.52254   0.81254   0.97366   1.07619 False False 
11389771 1436.01 1436.03 True    0.08012   0.44016   0.62018   0.72819   0.80020  0.27992   0.29614   0.54303   0.68019   0.76747 False False 
11401755  277.02  277.01 True    0.41397   0.21862   0.12095   0.06235   0.02328  0.60931   0.29676   0.16281   0.08839   0.04104 False False 
11401767 2195.03 2195.01 True    0.46390   0.95186   1.19585   1.34224   1.43983  0.02407   0.75668   1.09128   1.27718   1.39547 False False 
11401767 2195.01 2195.02 True    0.24980   0.00027   0.12531   0.20033   0.25034  0.49986   0.09975   0.07172   0.16698   0.22761 True  False 
11401767 2195.03 2195.02 False   1.19645   1.92859   2.29467   2.51431   2.66074  0.46430   1.63574   2.13778   2.41669   2.59418 False False 
11442793  351.05  351.01 False  18.01394  24.35192  27.52090  29.42230  30.68989 11.67596  21.81672  26.16277  28.57723  30.11371 False False 
11442793  351.05  351.07 False   6.16308   8.55078   9.74462  10.46093  10.93847  3.77539   7.59570   9.23297  10.14257  10.72141 False False 
11442793  351.06  351.07 False   7.91251  10.88335  12.36877  13.26002  13.85419  4.94167   9.69501  11.73216  12.86391  13.58411 False False 
11442793  351.05  351.02 False  11.08339  15.11119  17.12509  18.33343  19.13899  7.05559  13.50007  16.26199  17.79639  18.77282 False False 
11442793  351.06  351.05 True    0.37789   0.17051   0.06683   0.00462   0.03686  0.58526   0.25346   0.11127   0.03227   0.01801 True  False 
11442793  351.03  351.02 False   0.76381   1.35175   1.64572   1.82210   1.93969  0.17588   1.11658   1.51973   1.74371   1.88624 False False 
11442793  351.03  351.07 False   0.04560   0.39413   0.56839   0.67295   0.74266  0.30294   0.25471   0.49371   0.62648   0.71097 False False 
11442793  351.07  351.01 False   0.32722   0.76962   0.99083   1.12355   1.21203  0.11519   0.59266   0.89603   1.06456   1.17181 False False 
11442793  351.08  351.02 False   6.29217   8.72290   9.93826  10.66748  11.15362  3.86145   7.75061   9.41739  10.34338  10.93265 False False 
11442793  351.04  351.07 True    0.32063   0.09418   0.01905   0.08699   0.13228  0.54709   0.18476   0.02948   0.05679   0.11169 False False 
11442793  351.06  351.02 False  14.03450  19.04600  21.55175  23.05521  24.05751  9.02300  17.04140  20.47786  22.38701  23.60191 False False 
11442793  351.08  351.04 False   2.18152   3.24202   3.77227   4.09043   4.30253  1.12101   2.81782   3.54502   3.94902   4.20612 False False 
11442793  351.02  351.01 True    0.21322   0.04904   0.18017   0.25885   0.31130  0.47548   0.05586   0.12397   0.22388   0.28746 False False 
11442793  351.08  351.07 False   3.32283   4.76377   5.48424   5.91653   6.20471  1.88189   4.18739   5.17547   5.72440   6.07372 False False 
11442793  351.04  351.01 False   0.80333   1.40444   1.70500   1.88533   2.00556  0.20222   1.16400   1.57619   1.80519   1.95091 False False 
11442793  351.08  351.01 False  10.47467  14.29956  16.21200  17.35947  18.12445  6.64978  12.76960  15.39238  16.84948  17.77673 False False 
11442793  351.07  351.02 True    0.15655   0.12460   0.26517   0.34952   0.40575  0.43770   0.01214   0.20493   0.31203   0.38019 False True  
11442793  351.04  351.02 False   0.14602   0.52803   0.71903   0.83363   0.91004  0.23599   0.37523   0.63717   0.78270   0.87531 False False 
11442793  351.03  351.04 True    0.23046   0.02605   0.15431   0.23126   0.28256  0.48698   0.07656   0.09934   0.19706   0.25924 False False 
11442793  351.03  351.01 False   1.77546   2.70062   3.16320   3.44074   3.62577  0.85031   2.33056   2.96495   3.31739   3.54167 False False 
11442793  351.05  351.04 False   4.27189   6.02918   6.90783   7.43502   7.78648  2.51459   5.32626   6.53126   7.20071   7.62672 False False 
11442793  351.06  351.08 False   0.03087   0.37449   0.54630   0.64939   0.71811  0.31276   0.23704   0.47267   0.60357   0.68687 False False 
11442793  351.06  351.03 False   3.26193   4.68258   5.39290   5.81909   6.10322  1.84129   4.11432   5.08847   5.62967   5.97407 False False 
11442793  351.06  351.01 False  22.65769  30.54358  34.48653  36.85230  38.42948 14.77179  27.38922  32.79669  35.80085  37.71258 False False 
11442793  351.08  351.03 True    1.06716   1.75622   2.10074   2.30746   2.44527  0.37811   1.48059   1.95309   2.21558   2.38263 False False 
11442793  351.06  351.04 False   5.55943   7.74591   8.83915   9.49509   9.93239  3.37295   6.87132   8.37062   9.20356   9.73362 False False 
11442793  351.05  351.08 True    0.17148   0.10469   0.24278   0.32563   0.38086  0.44765   0.00578   0.18360   0.28881   0.35576 False True  
11442793  351.05  351.03 False   2.42536   3.56715   4.13804   4.48058   4.70893  1.28357   3.11043   3.89337   4.32834   4.60514 False False 
11450414 1992.01 1992.02 True    0.06738   0.42318   0.60107   0.70781   0.77897  0.28841   0.28086   0.52483   0.66037   0.74663 False False 
11450414 1992.01 1992.03 False   2.34093   3.45457   4.01139   4.34549   4.56822  1.22729   3.00912   3.77276   4.19700   4.46698 False False 
11450414 1992.02 1992.03 True    0.56501   1.08668   1.34751   1.50402   1.60835  0.04334   0.87801   1.23573   1.43446   1.56093 False False 
11512246  168.01  168.02 True    0.28906   0.05208   0.06641   0.13750   0.18490  0.52604   0.14687   0.01563   0.10590   0.16335 False False 
11512246  168.03  168.02 False   0.07461   0.43282   0.61192   0.71938   0.79102  0.28359   0.28954   0.53516   0.67162   0.75846 False False 
11512246  168.03  168.01 True    0.24423   0.00770   0.13366   0.20924   0.25962  0.49615   0.09307   0.07967   0.17565   0.23672 True  False 
11521793  352.02  352.01 True    0.15407   0.12791   0.26890   0.35349   0.40988  0.43605   0.01512   0.20847   0.31589   0.38425 False False 
11547513  295.01  295.02 True    0.04976   0.26699   0.42537   0.52039   0.58374  0.36650   0.14029   0.35749   0.47816   0.55494 False False 
11551692 1781.01 1781.03 True    2.70287   3.93717   4.55431   4.92460   5.17146  1.46858   3.44345   4.28982   4.76003   5.05925 False False 
11551692 1781.02 1781.03 False   8.65338  11.87118  13.48007  14.44541  15.08897  5.43559  10.58406  12.79055  14.01637  14.79644 False False 
11551692 1781.02 1781.01 True    0.30350   0.73800   0.95525   1.08560   1.17250  0.13100   0.56420   0.86214   1.02766   1.13300 False False 
11560897 2365.01 2365.02 True    0.54271   1.05694   1.31406   1.46833   1.57118  0.02847   0.85125   1.20387   1.39976   1.52443 False False 
11566064  353.03  353.02 True    0.37309   0.83078   1.05963   1.19694   1.28848  0.08461   0.64770   0.96155   1.13591   1.24687 False False 
11566064  353.02  353.01 True    1.48112   2.30816   2.72168   2.96979   3.13520  0.65408   1.97734   2.54445   2.85952   3.06001 False False 
11566064  353.03  353.01 False   5.81358   8.08477   9.22036   9.90172  10.35596  3.54238   7.17629   8.73368   9.59890  10.14949 False False 
11568987  354.02  354.03 False   0.83897   1.45195   1.75845   1.94234   2.06494  0.22598   1.20676   1.62709   1.86061   2.00922 False False 
11568987  354.01  354.03 True    0.14981   0.13359   0.27529   0.36030   0.41698  0.43321   0.02023   0.21456   0.32252   0.39122 False False 
11568987  354.02  354.01 True    0.08150   0.44200   0.62225   0.73040   0.80250  0.27900   0.29780   0.54500   0.68234   0.76973 False False 
11601584 1831.04 1831.03 True    0.22344   0.63125   0.83516   0.95750   1.03907  0.18437   0.46813   0.74777   0.90313   1.00199 False False 
11601584 1831.02 1831.01 False   4.90715   6.87620   7.86072   8.45143   8.84524  2.93810   6.08858   7.43878   8.18889   8.66624 False False 
11601584 1831.02 1831.04 True    0.59387   1.12516   1.39081   1.55020   1.65646  0.06258   0.91265   1.27696   1.47936   1.60816 False False 
11601584 1831.02 1831.03 False   2.90002   4.20002   4.85003   5.24003   5.50003  1.60001   3.68002   4.57145   5.06669   5.38185 False False 
11601584 1831.03 1831.01 True    0.24268   0.00976   0.13598   0.21172   0.26221  0.49512   0.09121   0.08189   0.17806   0.23926 True  False 
11601584 1831.04 1831.01 False   0.85308   1.47077   1.77962   1.96493   2.08847  0.23539   1.22369   1.64726   1.88257   2.03231 False False 
11618601 3022.01 3022.02 True    0.08536   0.21953   0.37197   0.46343   0.52441  0.39024   0.09757   0.30663   0.42278   0.49669 False False 
11669239  542.03  542.02 True    0.08558   0.21922   0.37163   0.46307   0.52403  0.39039   0.09730   0.30631   0.42243   0.49632 False False 
11669239  542.03  542.01 False   1.77191   2.69588   3.15786   3.43505   3.61985  0.84794   2.32629   2.95987   3.31186   3.53585 False False 
11669239  542.02  542.01 True    0.51567   1.02089   1.27350   1.42507   1.52611  0.01045   0.81880   1.16524   1.35771   1.48018 False True  
11709124  435.04  435.03 False   3.20066   4.60088   5.30099   5.72106   6.00110  1.80044   4.04079   5.00094   5.53436   5.87381 False False 
11709124  435.06  435.03 False   0.66546   1.22061   1.49819   1.66473   1.77576  0.11031   0.99855   1.37923   1.59071   1.72529 False False 
11709124  435.01  435.03 True    0.19609   0.07188   0.20587   0.28626   0.33986  0.46406   0.03530   0.14845   0.25053   0.31549 False False 
11709124  435.06  435.01 True    0.03584   0.38113   0.55377   0.65735   0.72641  0.30944   0.24301   0.47978   0.61131   0.69502 False False 
11709124  435.01  435.05 False   0.51589   1.02119   1.27384   1.42543   1.52649  0.01060   0.81907   1.16556   1.35806   1.48055 False True  
11709124  435.04  435.01 False   1.61263   2.48351   2.91895   3.18021   3.35439  0.74175   2.13516   2.73233   3.06409   3.27522 False False 
11709124  435.06  435.05 False   2.14046   3.18728   3.71069   4.02473   4.23410  1.09364   2.76855   3.48637   3.88516   4.13893 False False 
11709124  435.04  435.06 True    0.26111   0.68148   0.89167   1.01778   1.10185  0.15926   0.51334   0.80159   0.96173   1.06364 False False 
11709124  435.03  435.05 True    0.05718   0.25709   0.41423   0.50851   0.57137  0.37145   0.13139   0.34689   0.46661   0.54280 False False 
11709124  435.04  435.05 False   6.92094   9.56126  10.88141  11.67351  12.20157  4.28063   8.50513  10.31563  11.32146  11.96154 False False 
11709244 1832.01 1832.02 True    0.40416   0.87221   1.10624   1.24665   1.34026  0.06390   0.68499   1.00594   1.18424   1.29771 False False 
11709244 1832.01 1832.03 False   3.25958   4.67944   5.38937   5.81533   6.09930  1.83972   4.11150   5.08511   5.62601   5.97022 False False 
11709244 1832.02 1832.03 True    0.51677   1.02237   1.27516   1.42684   1.52796  0.01118   0.82013   1.16682   1.35943   1.48200 False True  
11752906  253.01  253.02 True    0.61505   1.15340   1.42258   1.58408   1.69176  0.07670   0.93806   1.30722   1.51230   1.64281 False False 
11754430 3403.02 3403.01 True    2.23292   3.31056   3.84938   4.17267   4.38820  1.15528   2.87951   3.61846   4.02899   4.29024 False False 
11773022  620.01  620.02 False   0.44145   0.92193   1.16218   1.30632   1.40242  0.03903   0.72974   1.05922   1.24226   1.35874 False False 
11773022  620.01  620.03 True    0.05530   0.25960   0.41705   0.51152   0.57450  0.37020   0.13364   0.34957   0.46954   0.54588 False False 
11773022  620.03  620.02 True    0.23709   0.01722   0.14437   0.22066   0.27152  0.49139   0.08450   0.08988   0.18675   0.24840 False False 
11774991 2173.01 2173.02 True    0.29158   0.05544   0.06263   0.13348   0.18070  0.52772   0.14989   0.01203   0.10199   0.15924 False True  
11807274  262.01  262.02 True    0.39992   0.19990   0.09988   0.03987   0.00013  0.59995   0.27991   0.14274   0.06654   0.01805 True  False 
11810124 3344.02 3344.01 True    0.59446   1.12595   1.39170   1.55114   1.65744  0.06298   0.91336   1.27781   1.48028   1.60912 False False 
11810124 3344.02 3344.03 False  27.64905  37.19873  41.97358  44.83848  46.74842 18.09937  33.37886  39.92722  43.56519  45.88027 False False 
11810124 3344.01 3344.03 True    7.98391  10.97855  12.47586  13.37425  13.97318  4.98927   9.78069  11.83416  12.97497  13.70094 False False 
11823054  543.02  543.01 True    0.31448   0.08597   0.02828   0.09683   0.14254  0.54299   0.17737   0.02068   0.06637   0.12176 False False 
11853878 1833.03 1833.02 True    0.32704   0.10273   0.00943   0.07673   0.12159  0.55136   0.19245   0.03863   0.04682   0.10120 True  False 
11853878 1833.01 1833.03 True    0.22700   0.03067   0.15951   0.23681   0.28834  0.48466   0.07239   0.10429   0.20245   0.26492 False False 
11853878 1833.01 1833.02 False   0.04040   0.38719   0.56059   0.66463   0.73399  0.30640   0.24848   0.48628   0.61839   0.70247 False False 
11904151   72.01   72.02 True   26.04161  35.05548  39.56241  42.26658  44.06935 17.02774  31.44993  37.63087  41.06473  43.24991 False False 
11918099  780.01  780.02 True    0.54885   1.06513   1.32327   1.47815   1.58141  0.03256   0.85862   1.21264   1.40932   1.53448 False False 
11968463 2433.08 2433.02 False   0.48852   0.98469   1.23278   1.38163   1.48086  0.00765   0.78622   1.12646   1.31547   1.43576 False True  
11968463 2433.06 2433.02 True    0.17175   0.10434   0.24238   0.32520   0.38042  0.44783   0.00610   0.18322   0.28839   0.35532 False True  
11968463 2433.08 2433.01 False   1.24707   1.99609   2.37060   2.59531   2.74511  0.49805   1.69648   2.21010   2.49544   2.67702 False False 
11968463 2433.02 2433.04 False   0.38913   0.85217   1.08369   1.22260   1.31521  0.07391   0.66695   0.98447   1.16087   1.27312 False False 
11968463 2433.06 2433.01 False   0.25033   0.66711   0.87549   1.00053   1.08388  0.16645   0.50040   0.78619   0.94496   1.04599 False False 
11968463 2433.08 2433.04 False   3.13549   4.51398   5.20323   5.61678   5.89248  1.75699   3.96258   4.90784   5.43298   5.76716 False False 
11968463 2433.06 2433.04 False   1.30110   2.06813   2.45165   2.68175   2.83516  0.53406   1.76132   2.28728   2.57948   2.76543 False False 
11968463 2433.08 2433.06 True    0.10141   0.19812   0.34789   0.43774   0.49765  0.40094   0.07831   0.28370   0.39781   0.47042 False False 
11968463 2433.02 2433.01 True    0.24520   0.00640   0.13220   0.20768   0.25800  0.49680   0.09424   0.07829   0.17413   0.23513 True  False 
11968463 2433.06 2433.03 False   3.65227   5.20303   5.97841   6.44363   6.75379  2.10151   4.58273   5.64610   6.23687   6.61281 False False 
11968463 2433.08 2433.03 False   7.36097  10.14796  11.54145  12.37755  12.93495  4.57398   9.03316  10.94424  12.00595  12.68159 False False 
11968463 2433.04 2433.03 True    0.01088   0.34784   0.51632   0.61741   0.68480  0.32608   0.21306   0.44412   0.57248   0.65417 True  False 
11968463 2433.08 2433.07 False  11.80935  16.07913  18.21402  19.49495  20.34891  7.53956  14.37121  17.29907  18.92565  19.96075 False False 
11968463 2433.06 2433.07 False   6.12747   8.50329   9.69120  10.40395  10.87912  3.75165   7.55296   9.18210  10.08717  10.66313 False False 
11968463 2433.02 2433.07 False   3.30272   4.73695   5.45407   5.88435   6.17119  1.86848   4.16326   5.14674   5.69311   6.04081 False False 
11968463 2433.03 2433.07 True    0.23398   0.02136   0.14903   0.22563   0.27670  0.48932   0.08078   0.09431   0.19159   0.25349 False False 
11968463 2433.01 2433.04 True    0.07980   0.22693   0.38029   0.47231   0.53366  0.38654   0.10424   0.31457   0.43142   0.50578 False False 
11968463 2433.02 2433.03 False   1.80849   2.74465   3.21273   3.49358   3.68081  0.87232   2.37018   3.01212   3.36876   3.59571 False False 
11968463 2433.01 2433.03 False   0.86042   1.48056   1.79063   1.97667   2.10070  0.24028   1.23250   1.65774   1.89398   2.04432 False False 
11968463 2433.01 2433.07 False   1.85024   2.80031   3.27535   3.56038   3.75039  0.90016   2.42028   3.07177   3.43370   3.66402 False False 
11968463 2433.04 2433.07 False   0.54871   1.06495   1.32307   1.47794   1.58119  0.03247   0.85845   1.21244   1.40911   1.53425 False False 
12058204 2218.01 2218.02 True    0.51086   1.01448   1.26629   1.41738   1.51810  0.00724   0.81303   1.15837   1.35023   1.47232 False True  
12058931  546.02  546.01 True    0.05255   0.40339   0.57882   0.68407   0.75424  0.29830   0.26306   0.50364   0.63729   0.72235 False False 
12066335  784.02  784.01 True    0.04267   0.27644   0.43600   0.53173   0.59556  0.36178   0.14880   0.36762   0.48918   0.56655 False False 
12068975  623.03  623.02 False   0.39995   0.86660   1.09992   1.23992   1.33325  0.06670   0.67994   0.99993   1.17770   1.29083 False False 
12068975  623.01  623.02 True    0.24261   0.00985   0.13608   0.21182   0.26231  0.49507   0.09113   0.08198   0.17816   0.23936 True  False 
12068975  623.02  623.04 True    0.19597   0.07204   0.20605   0.28645   0.34005  0.46398   0.03516   0.14862   0.25072   0.31569 False False 
12068975  623.03  623.04 False   1.25121   2.00161   2.37681   2.60193   2.75201  0.50081   1.70145   2.21601   2.50188   2.68380 False False 
12068975  623.01  623.04 False   0.21793   0.62390   0.82689   0.94869   1.02988  0.18805   0.46151   0.73990   0.89456   0.99297 False False 
12068975  623.03  623.01 True    0.07580   0.23226   0.38629   0.47871   0.54033  0.38387   0.10903   0.32028   0.43764   0.51232 False False 
12116489  547.02  547.03 True    0.15704   0.12395   0.26445   0.34874   0.40494  0.43802   0.01156   0.20423   0.31128   0.37940 False True  
12116489  547.03  547.01 True    0.02143   0.36191   0.53214   0.63429   0.70238  0.31905   0.22572   0.45919   0.58889   0.67143 False False 
12116489  547.02  547.01 False   0.72206   1.29608   1.58309   1.75529   1.87010  0.14804   1.06647   1.46008   1.67876   1.81791 False False 
12120307 2597.03 2597.01 True    0.28699   0.04932   0.06951   0.14081   0.18835  0.52466   0.14439   0.01858   0.10912   0.16674 False False 
12120307 2597.01 2597.02 True    0.24231   0.01025   0.13654   0.21231   0.26282  0.49487   0.09077   0.08242   0.17863   0.23986 True  False 
12120307 2597.03 2597.02 False   0.08048   0.44064   0.62072   0.72877   0.80080  0.27968   0.29658   0.54354   0.68075   0.76806 False False 
12154526 2004.03 2004.02 True    0.07357   0.23525   0.38965   0.48230   0.54406  0.38238   0.11172   0.32348   0.44112   0.51598 False False 
12154526 2004.03 2004.01 False  15.32341  20.76454  23.48511  25.11745  26.20568  9.88227  18.58809  22.31915  24.39197  25.71103 False False 
12154526 2004.02 2004.01 True    7.80980  10.74639  12.21469  13.09567  13.68299  4.87320   9.57176  11.58542  12.70413  13.41603 False False 
12206313 2714.01 2714.02 True    0.64494   1.19325   1.46741   1.63191   1.74157  0.09663   0.97393   1.34992   1.55880   1.69172 False False 
12206313 2714.02 2714.03 True    0.94704   1.59606   1.92056   2.11527   2.24507  0.29803   1.33645   1.78149   2.02873   2.18607 False False 
12206313 2714.01 2714.03 False   5.40554   7.54072   8.60831   9.24886   9.67590  3.27036   6.68665   8.15077   8.96417   9.48179 False False 
12252424  153.02  153.01 True    0.06131   0.25159   0.40804   0.50191   0.56449  0.37421   0.12643   0.34099   0.46019   0.53604 False False 
12256520 2264.02 2264.01 True    1.29214   2.05618   2.43821   2.66742   2.82023  0.52809   1.75057   2.27448   2.56555   2.75077 False False 
12266636 1522.02 1522.01 True    0.31908   0.75878   0.97863   1.11054   1.19847  0.12061   0.58290   0.88441   1.05191   1.15850 False False 
12306058 2541.01 2541.02 True    0.38103   0.84137   1.07154   1.20965   1.30172  0.07931   0.65724   0.97290   1.14827   1.25987 False False 
12314973  279.03  279.02 True    0.02559   0.36745   0.53838   0.64094   0.70931  0.31628   0.23070   0.46512   0.59536   0.67823 False False 
12314973  279.03  279.01 False   0.89338   1.52451   1.84008   2.02942   2.15564  0.26226   1.27206   1.70484   1.94527   2.09827 False False 
12314973  279.02  279.01 True    0.07693   0.23076   0.38461   0.47692   0.53846  0.38462   0.10769   0.31868   0.43589   0.51048 False False 
12366084  787.03  787.01 True    2.75928   4.01237   4.63892   5.01484   5.26546  1.50618   3.51113   4.37040   4.84776   5.15154 False False 
12366084  787.03  787.02 False   8.65377  11.87170  13.48066  14.44604  15.08962  5.43585  10.58453  12.79110  14.01698  14.79708 False False 
12366084  787.01  787.02 True    0.28399   0.71199   0.92599   1.05439   1.13999  0.14400   0.54079   0.83428   0.99732   1.10108 False False 
12470844  790.01  790.02 True    2.56566   3.75421   4.34849   4.70506   4.94277  1.37711   3.27879   4.09380   4.54658   4.83472 False False 
12600735  548.02  548.01 True    0.75165   1.33553   1.62747   1.80264   1.91941  0.16777   1.10198   1.50236   1.72479   1.86633 False False 

